Exploiting Symmetries to Design EKFs with Consistency Properties for Navigation and SLAM

The Extended Kalman Filter (EKF) is both the historical algorithm for multi-sensor fusion and still state of the art in numerous industrial applications. However, it may prove inconsistent in the presence of unobservability under a group of transformations. In this paper we first build an alternative EKF based on an alternative nonlinear state error. This EKF is intimately related to the theory of the Invariant EKF (IEKF). Then, under a simple compatibility assumption between the error and the transformation group, we prove the linearized model of the alternative EKF automatically captures the unobservable directions, and many desirable properties of the linear case then directly follow. This provides a novel fundamental result in filtering theory. We apply the theory to multi-sensor fusion for navigation, when all the sensors are attached to the vehicle and do not have access to absolute information, as typically occurs in GPS-denied environments. In the context of Simultaneous Localization And Mapping (SLAM), Monte-Carlo runs and comparisons to OC-EKF, robocentric EKF, and optimization-based smoothing algorithms (iSAM) illustrate the results. The proposed EKF is also proved to outperform standard EKF and to achieve comparable performance to iSAM on a publicly available real dataset for multi-robot SLAM.

==> fig2.txt <==
   t	ekf	ocekf	rc		iekf	isam
    0   0   0   0   0 0
   5.0000000e+00   1.0843751e+00   1.4766010e+00   1.0723519e+00   1.0706088e+00   9.9396618e-01
   7.0000000e+00   1.2568696e+00   1.5470138e+00   1.2324443e+00   1.2202491e+00   1.1327969e+00
   9.0000000e+00   1.3991680e+00   1.6747298e+00   1.3459271e+00   1.3127568e+00   1.2486729e+00
   1.1000000e+01   1.4456407e+00   1.6047388e+00   1.3843773e+00   1.3112725e+00   1.3069664e+00
   1.3000000e+01   1.4588369e+00   1.4273881e+00   1.3582768e+00   1.2961913e+00   1.3156694e+00
   1.5000000e+01   1.4385029e+00   1.3438297e+00   1.2914719e+00   1.2402789e+00   1.2688980e+00
   1.7000000e+01   1.4690102e+00   1.3262528e+00   1.2800873e+00   1.2348300e+00   1.2494688e+00
   1.9000000e+01   1.4221828e+00   1.2081681e+00   1.1920236e+00   1.1609437e+00   1.1909926e+00
   2.1000000e+01   1.4534947e+00   1.1699920e+00   1.1669309e+00   1.1429725e+00   1.1564759e+00
   2.3000000e+01   1.5130701e+00   1.1831954e+00   1.1756410e+00   1.1539903e+00   1.1798533e+00
   2.5000000e+01   1.5372159e+00   1.1626281e+00   1.1463271e+00   1.1329161e+00   1.1466846e+00
   2.7000000e+01   1.5543125e+00   1.1312278e+00   1.1175974e+00   1.1042913e+00   1.1289742e+00
   2.9000000e+01   1.6355725e+00   1.1328129e+00   1.1211895e+00   1.1109174e+00   1.1327854e+00
   3.1000000e+01   1.7117150e+00   1.1447087e+00   1.1242148e+00   1.1189446e+00   1.1486378e+00
   3.3000000e+01   1.8336720e+00   1.1852903e+00   1.1541680e+00   1.1496387e+00   1.1860490e+00
   3.5000000e+01   1.9085413e+00   1.1825272e+00   1.1487561e+00   1.1440649e+00   1.1902380e+00
   3.7000000e+01   1.9466975e+00   1.1640130e+00   1.1315562e+00   1.1259045e+00   1.1864546e+00
   3.9000000e+01   2.0105452e+00   1.3784696e+00   1.0873438e+00   1.0942485e+00   1.1847645e+00
   4.1000000e+01   1.8217025e+00   1.1885626e+00   1.0844477e+00   1.0572713e+00   1.1178147e+00
   4.3000000e+01   1.6068406e+00   1.1331614e+00   1.0635117e+00   1.0281175e+00   1.1001712e+00
   4.5000000e+01   1.5377948e+00   1.1490767e+00   1.1316643e+00   1.0715109e+00   1.1054959e+00
   4.7000000e+01   1.4944906e+00   1.1128279e+00   1.1583421e+00   1.0435594e+00   1.0976449e+00
   4.9000000e+01   1.6182781e+00   1.1262972e+00   1.2372958e+00   1.0676976e+00   1.0917606e+00
   5.1000000e+01   1.7578862e+00   1.1054537e+00   1.2914756e+00   1.0573840e+00   1.0918323e+00
   5.3000000e+01   1.9331652e+00   1.1201496e+00   1.3529787e+00   1.0675014e+00   1.0851290e+00
   5.5000000e+01   2.1343765e+00   1.1613119e+00   1.4079258e+00   1.0780611e+00   1.0959217e+00
   5.7000000e+01   2.3014619e+00   1.1985876e+00   1.4472372e+00   1.0849256e+00   1.0368138e+00
   5.9000000e+01   2.4532949e+00   1.2352347e+00   1.4428483e+00   1.0738943e+00   1.0419047e+00
   6.1000000e+01   2.6374701e+00   1.3044683e+00   1.4740035e+00   1.0911346e+00   1.0766342e+00
   6.3000000e+01   2.8318668e+00   1.3562294e+00   1.4688984e+00   1.0808025e+00   1.1358462e+00
   6.5000000e+01   2.9785320e+00   1.3780608e+00   1.4824547e+00   1.0756641e+00   1.0730040e+00
   6.7000000e+01   3.0889586e+00   1.4406978e+00   1.4543760e+00   1.0883814e+00   1.1085193e+00
   6.9000000e+01   3.2200316e+00   1.4953696e+00   1.4336138e+00   1.0823581e+00   1.0667975e+00
   7.1000000e+01   3.3946158e+00   1.5591488e+00   1.3997819e+00   1.0756300e+00   1.0907854e+00
   7.3000000e+01   3.5260373e+00   1.6193613e+00   1.3542292e+00   1.0451125e+00   1.0507262e+00
   7.5000000e+01   3.6550926e+00   1.6949970e+00   1.3494597e+00   1.0551888e+00   1.0510434e+00
   7.7000000e+01   3.6942138e+00   1.7150662e+00   1.3414671e+00   1.0581896e+00   1.0588276e+00
   7.9000000e+01   3.5732082e+00   1.7078525e+00   1.3458619e+00   1.0854728e+00   1.1174921e+00
   8.1000000e+01   3.1682732e+00   1.6047922e+00   1.3109569e+00   1.0485294e+00   1.1006186e+00
   8.3000000e+01   2.7103332e+00   1.4622401e+00   1.2631765e+00   1.0121566e+00   1.0585722e+00
   8.5000000e+01   2.2112271e+00   1.3251546e+00   1.2203213e+00   9.9727362e-01   1.0202786e+00
   8.7000000e+01   1.9402263e+00   1.2614744e+00   1.2299231e+00   1.0308916e+00   1.0050199e+00
   8.9000000e+01   1.9298985e+00   1.2091604e+00   1.2379943e+00   1.0469834e+00   1.0326899e+00
   9.1000000e+01   2.1476542e+00   1.1733119e+00   1.2670401e+00   1.0453399e+00   1.0699051e+00
   9.3000000e+01   2.5460765e+00   1.1417065e+00   1.3389501e+00   1.0286703e+00   1.0597895e+00
   9.5000000e+01   3.0193353e+00   1.1763578e+00   1.4511999e+00   1.0631390e+00   1.0709819e+00
   9.7000000e+01   3.4763438e+00   1.1974795e+00   1.5303469e+00   1.0668355e+00   1.0644462e+00
   9.9000000e+01   3.8402867e+00   1.2624615e+00   1.5725774e+00   1.1062302e+00   1.1464594e+00
   1.0100000e+02   4.1787734e+00   1.3038543e+00   1.6340700e+00   1.1194254e+00   1.1198149e+00
   1.0300000e+02   4.3881991e+00   1.2779407e+00   1.6247696e+00   1.0841253e+00   1.0880460e+00
   1.0500000e+02   4.5772171e+00   1.2617595e+00   1.5953264e+00   1.0814972e+00   1.0962051e+00
   1.0700000e+02   4.6756541e+00   1.2691064e+00   1.5500631e+00   1.0672953e+00   1.0855573e+00
   1.0900000e+02   4.7584254e+00   1.2861513e+00   1.5199126e+00   1.0435730e+00   1.0868049e+00
   1.1100000e+02   4.7512470e+00   1.2909341e+00   1.4549344e+00   1.0374109e+00   1.1103633e+00
   1.1300000e+02   4.7776810e+00   1.3571681e+00   1.4877028e+00   1.0560294e+00   1.1145425e+00
   1.1500000e+02   4.7336425e+00   1.3881913e+00   1.4722360e+00   1.0613995e+00   1.1353324e+00
   1.1700000e+02   4.6177585e+00   1.4067709e+00   1.4011562e+00   1.0406819e+00   1.1385582e+00
   1.1900000e+02   4.3962286e+00   1.4075633e+00   1.3928383e+00   1.0505283e+00   1.1592219e+00
   1.2100000e+02   3.9995817e+00   1.3868295e+00   1.3419695e+00   1.0106066e+00   1.2430713e+00
   1.2300000e+02   3.5569894e+00   1.3959807e+00   1.4056394e+00   1.0518898e+00   1.0415129e+00
   1.2500000e+02   2.9889145e+00   1.3213736e+00   1.4014714e+00   1.0693762e+00   1.0537507e+00
   1.2700000e+02   2.4230096e+00   1.2775920e+00   1.3767882e+00   1.0446531e+00   1.0100709e+00
   1.2900000e+02   2.0325696e+00   1.2239565e+00   1.3172395e+00   1.0442508e+00   1.0420842e+00
   1.3100000e+02   2.0468239e+00   1.2212216e+00   1.3245290e+00   1.0808265e+00   1.0755006e+00
   1.3300000e+02   2.3356956e+00   1.2147161e+00   1.3381237e+00   1.0737562e+00   1.1140705e+00
   1.3500000e+02   2.8765335e+00   1.2019671e+00   1.4170576e+00   1.0759963e+00   1.0813082e+00
   1.3700000e+02   3.4654160e+00   1.2012595e+00   1.4936531e+00   1.0704037e+00   1.0547846e+00
   1.3900000e+02   4.0459798e+00   1.2248944e+00   1.5727394e+00   1.0830268e+00   1.0719148e+00
   1.4100000e+02   4.4653019e+00   1.2837066e+00   1.6253987e+00   1.0956474e+00   1.1101185e+00
   1.4300000e+02   4.8061685e+00   1.2743140e+00   1.6223916e+00   1.0764326e+00   1.0586620e+00
   1.4500000e+02   5.0628359e+00   1.2874721e+00   1.6212384e+00   1.0776160e+00   1.0900818e+00
   1.4700000e+02   5.2838777e+00   1.3242335e+00   1.6627589e+00   1.0993949e+00   1.1311689e+00
   1.4900000e+02   5.3854612e+00   1.3239598e+00   1.6408600e+00   1.0703153e+00   1.1119328e+00
   1.5100000e+02   5.4944043e+00   1.3365026e+00   1.6293602e+00   1.0873020e+00   1.1225625e+00
   1.5300000e+02   5.4824173e+00   1.3035976e+00   1.5342137e+00   1.0385265e+00   1.0889738e+00
   1.5500000e+02   5.4684849e+00   1.3485388e+00   1.5326874e+00   1.0747826e+00   1.0747826e+00
   1.5700000e+02   5.3178899e+00   1.3428712e+00   1.4562761e+00   1.0392561e+00   1.0392561e+00
   1.5900000e+02   5.0562150e+00   1.3450012e+00   1.4334609e+00   1.0407377e+00   1.0407377e+00
   1.6100000e+02   4.7192573e+00   1.3573533e+00   1.4322776e+00   1.0445681e+00   1.0923166e+00
   1.6300000e+02   4.2945216e+00   1.3768481e+00   1.4155855e+00   1.0327462e+00   1.0327462e+00
   1.6500000e+02   3.7298893e+00   1.3479149e+00   1.4307251e+00   1.0304604e+00   1.0162291e+00
   1.6700000e+02   3.1193900e+00   1.3131613e+00   1.4275068e+00   1.0458859e+00   1.0982327e+00
   1.6900000e+02   2.5135150e+00   1.2449695e+00   1.4157522e+00   1.0406950e+00   1.0530220e+00
   1.7100000e+02   2.0853356e+00   1.2152602e+00   1.3593484e+00   1.0401734e+00   1.1050845e+00
   1.7300000e+02   2.0640945e+00   1.2236262e+00   1.3505090e+00   1.0664286e+00   1.0944220e+00
   1.7500000e+02   2.4439168e+00   1.1953472e+00   1.3619936e+00   1.0547517e+00   1.0626599e+00
   1.7700000e+02   3.0316937e+00   1.1967737e+00   1.4442324e+00   1.0764681e+00   1.0734217e+00
   1.7900000e+02   3.6820921e+00   1.1834079e+00   1.4899722e+00   1.0791097e+00   1.0671144e+00
   1.8100000e+02   4.2955682e+00   1.2023868e+00   1.5496939e+00   1.0862240e+00   1.0726865e+00
   1.8300000e+02   4.7878181e+00   1.2336992e+00   1.6194030e+00   1.0856029e+00   1.0725848e+00
   1.8500000e+02   5.1726620e+00   1.2414568e+00   1.6325809e+00   1.0819426e+00   1.0646947e+00
   1.8700000e+02   5.4965675e+00   1.2800934e+00   1.6397152e+00   1.0962913e+00   1.0957928e+00
   1.8900000e+02   5.7173678e+00   1.3250690e+00   1.6775251e+00   1.1231894e+00   1.0902823e+00
   1.9100000e+02   5.8547833e+00   1.3476336e+00   1.6917726e+00   1.1105562e+00   1.1247519e+00
   1.9300000e+02   5.9113542e+00   1.3423180e+00   1.7059897e+00   1.1165144e+00   1.1144937e+00
   1.9500000e+02   5.9033174e+00   1.3163460e+00   1.6767346e+00   1.1024504e+00   1.1356071e+00
   1.9700000e+02   5.8762850e+00   1.3632706e+00   1.6350466e+00   1.0842698e+00   1.1593443e+00
   1.9900000e+02   5.7103418e+00   1.3440918e+00   1.5727605e+00   1.0405121e+00   1.1379662e+00
   2.0100000e+02   5.4747705e+00   1.3950084e+00   1.5575739e+00   1.0699463e+00   1.0494269e+00
   2.0300000e+02   5.0506371e+00   1.3998212e+00   1.5267868e+00   1.0694186e+00   1.0754961e+00
   2.0500000e+02   4.5426320e+00   1.4419162e+00   1.5363496e+00   1.0935349e+00   1.0895333e+00
   2.0700000e+02   3.9139938e+00   1.3700405e+00   1.5113964e+00   1.0757848e+00   1.0742194e+00
   2.0900000e+02   3.2163886e+00   1.2817577e+00   1.4875197e+00   1.0732787e+00   1.0584174e+00
   2.1100000e+02   2.6212458e+00   1.2061060e+00   1.4595772e+00   1.0707069e+00   1.0580021e+00
   2.1300000e+02   2.1518428e+00   1.1338787e+00   1.3686928e+00   1.0315806e+00   1.0497128e+00
   2.1500000e+02   2.1140084e+00   1.1297656e+00   1.3221025e+00   1.0401199e+00   1.0176889e+00
   2.1700000e+02   2.6069706e+00   1.1488816e+00   1.3641100e+00   1.0686773e+00   1.0304686e+00
   2.1900000e+02   3.2520457e+00   1.1485364e+00   1.4459888e+00   1.0570727e+00   1.0388620e+00
   2.2100000e+02   3.9516026e+00   1.1809513e+00   1.5382837e+00   1.0733220e+00   1.0239256e+00
   2.2300000e+02   4.5822728e+00   1.2144232e+00   1.5905916e+00   1.0716590e+00   1.0376630e+00
   2.2500000e+02   5.0510227e+00   1.2429339e+00   1.6181714e+00   1.0714836e+00   1.0544287e+00
   2.2700000e+02   5.4770114e+00   1.2773684e+00   1.6333813e+00   1.0852791e+00   1.0498399e+00
   2.2900000e+02   5.7597724e+00   1.2987939e+00   1.6385953e+00   1.0831090e+00   1.0342167e+00
   2.3100000e+02   5.9430516e+00   1.2890463e+00   1.6005223e+00   1.0623422e+00   1.0230851e+00
   2.3300000e+02   6.0346359e+00   1.2707119e+00   1.6048875e+00   1.0408050e+00   1.0207362e+00
   2.3500000e+02   6.0991674e+00   1.2806671e+00   1.6356255e+00   1.0433570e+00   1.0424935e+00
   2.3700000e+02   6.1594288e+00   1.3069138e+00   1.6147726e+00   1.0411838e+00   1.0029494e+00
   2.3900000e+02   6.1400414e+00   1.3440325e+00   1.6103299e+00   1.0628886e+00   1.0044327e+00
   2.4100000e+02   5.9810374e+00   1.3464633e+00   1.5489038e+00   1.0445647e+00   1.0192960e+00
   2.4300000e+02   5.6657166e+00   1.3520881e+00   1.5026154e+00   1.0422092e+00   1.0131826e+00
   2.4500000e+02   5.2255196e+00   1.3572161e+00   1.4987724e+00   1.0436880e+00   1.0388511e+00
   2.4700000e+02   4.6226481e+00   1.3388024e+00   1.4545811e+00   1.0142145e+00   1.0160980e+00
   2.4900000e+02   4.0409647e+00   1.3295584e+00   1.5037870e+00   1.0311907e+00   9.9786740e-01
   2.5100000e+02   3.2519470e+00   1.2435337e+00   1.5016796e+00   1.0143167e+00   9.9819807e-01
   2.5300000e+02   2.5150891e+00   1.1829292e+00   1.4630581e+00   9.9995953e-01   9.8879158e-01
   2.5500000e+02   2.2400739e+00   1.1880103e+00   1.4367836e+00   1.0501074e+00   1.0383380e+00
   2.5700000e+02   2.3150025e+00   1.1713631e+00   1.3756211e+00   1.0429751e+00   1.0358984e+00
   2.5900000e+02   2.6802911e+00   1.1815510e+00   1.4087476e+00   1.0534701e+00   1.0114492e+00
   2.6100000e+02   3.3979514e+00   1.2341570e+00   1.5230345e+00   1.1050158e+00   1.0499214e+00
   2.6300000e+02   4.0786703e+00   1.2189629e+00   1.5587722e+00   1.0869878e+00   1.0458382e+00
   2.6500000e+02   4.6808455e+00   1.2191798e+00   1.5753975e+00   1.0596181e+00   1.0390070e+00
   2.6700000e+02   5.2565726e+00   1.2503001e+00   1.6443984e+00   1.0715641e+00   1.0446871e+00
   2.6900000e+02   5.6809191e+00   1.2670648e+00   1.6459456e+00   1.0666094e+00   1.0213497e+00
   2.7100000e+02   5.9806824e+00   1.2793968e+00   1.6427762e+00   1.0724445e+00   1.0476649e+00
   2.7300000e+02   6.2656774e+00   1.3403459e+00   1.6621058e+00   1.1121907e+00   1.0716109e+00
   2.7500000e+02   6.4064602e+00   1.3561443e+00   1.6499636e+00   1.1190861e+00   1.0888995e+00
   2.7700000e+02   6.4667659e+00   1.3686915e+00   1.6473077e+00   1.1285540e+00   1.0972517e+00
   2.7900000e+02   6.4600666e+00   1.3493482e+00   1.6409655e+00   1.1008508e+00   1.0961253e+00
   2.8100000e+02   6.3930376e+00   1.3433466e+00   1.6424284e+00   1.0901073e+00   1.0945625e+00
   2.8300000e+02   6.1653424e+00   1.3324523e+00   1.6118293e+00   1.0443791e+00   1.0484417e+00
   2.8500000e+02   5.9027365e+00   1.4093220e+00   1.6207645e+00   1.0858497e+00   1.0703109e+00
   2.8700000e+02   5.4492680e+00   1.4113921e+00   1.6054485e+00   1.0863432e+00   1.0767791e+00
   2.8900000e+02   4.8418707e+00   1.4070890e+00   1.5904633e+00   1.0662006e+00   1.0685184e+00
   2.9100000e+02   4.0486963e+00   1.3319003e+00   1.5691810e+00   1.0319114e+00   1.0393765e+00
   2.9300000e+02   3.2544645e+00   1.2394526e+00   1.5447403e+00   1.0046314e+00   1.0110418e+00
   2.9500000e+02   2.5448202e+00   1.1888587e+00   1.5173967e+00   1.0106307e+00   1.0160719e+00
   2.9700000e+02   2.1768101e+00   1.1859033e+00   1.4705672e+00   1.0406720e+00   1.0229303e+00
   2.9900000e+02   2.2312831e+00   1.1363218e+00   1.3774332e+00   1.0241592e+00   1.0009908e+00
   3.0100000e+02   2.8297816e+00   1.1639652e+00   1.4596592e+00   1.0608088e+00   1.0228072e+00
   3.0300000e+02   3.4072552e+00   1.1515738e+00   1.5066876e+00   1.0414945e+00   1.0159559e+00
   3.0500000e+02   4.1587982e+00   1.1831145e+00   1.5800252e+00   1.0610321e+00   9.9954645e-01
   3.0700000e+02   4.8184044e+00   1.2467131e+00   1.6487682e+00   1.0997600e+00   1.0621230e+00
   3.0900000e+02   5.4011594e+00   1.2688801e+00   1.6418735e+00   1.0912928e+00   1.0489118e+00
   3.1100000e+02   5.8917559e+00   1.2790206e+00   1.6815112e+00   1.0907102e+00   1.0801184e+00
   3.1300000e+02   6.2345457e+00   1.2708613e+00   1.6492945e+00   1.0587461e+00   1.0443337e+00
   3.1500000e+02   6.5236977e+00   1.3370934e+00   1.7033482e+00   1.0939578e+00   1.0746284e+00
   3.1700000e+02   6.6916901e+00   1.3588621e+00   1.6972772e+00   1.0919440e+00   1.0907652e+00
   3.1900000e+02   6.7227024e+00   1.3271281e+00   1.6654948e+00   1.0543588e+00   1.0605430e+00
   3.2100000e+02   6.7461525e+00   1.3176227e+00   1.6725390e+00   1.0487311e+00   1.0353018e+00
   3.2300000e+02   6.6471905e+00   1.3500880e+00   1.6478218e+00   1.0562681e+00   1.0746829e+00
   3.2500000e+02   6.4795375e+00   1.3453407e+00   1.6535775e+00   1.0570647e+00   1.0338315e+00
   3.2700000e+02   6.1419559e+00   1.3467784e+00   1.6175926e+00   1.0356523e+00   1.0316959e+00
   3.2900000e+02   5.6390880e+00   1.3908301e+00   1.6282220e+00   1.0614137e+00   1.0429031e+00
   3.3100000e+02   5.0291226e+00   1.4010200e+00   1.6239204e+00   1.0575491e+00   1.0352557e+00
   3.3300000e+02   4.1389495e+00   1.3004917e+00   1.6047201e+00   1.0022819e+00   1.0077623e+00
   3.3500000e+02   3.2830163e+00   1.2161813e+00   1.5866939e+00   9.9924114e-01   9.9851566e-01
   3.3700000e+02   2.5746919e+00   1.1752025e+00   1.5332961e+00   1.0272752e+00   1.0037701e+00
   3.3900000e+02   2.1806355e+00   1.1429436e+00   1.4410899e+00   1.0161875e+00   1.0023041e+00
   3.4100000e+02   2.4030567e+00   1.1724553e+00   1.4314395e+00   1.0708616e+00   1.0284092e+00
   3.4300000e+02   2.9630726e+00   1.1686121e+00   1.4399328e+00   1.0666527e+00   1.0546481e+00
   3.4500000e+02   3.8138698e+00   1.1976162e+00   1.5324938e+00   1.0874541e+00   1.0459245e+00
   3.4700000e+02   4.6449762e+00   1.2263300e+00   1.6243432e+00   1.1058400e+00   1.0483264e+00
   3.4900000e+02   5.3400542e+00   1.2692222e+00   1.7147421e+00   1.1379393e+00   1.0774687e+00
   3.5100000e+02   5.9376064e+00   1.2921641e+00   1.7609910e+00   1.1494349e+00   1.0892842e+00
   3.5300000e+02   6.2655816e+00   1.2669865e+00   1.7434282e+00   1.1145678e+00   1.0698507e+00
   3.5500000e+02   6.5622168e+00   1.2677317e+00   1.6891490e+00   1.1049660e+00   1.0920545e+00
   3.5700000e+02   6.7055364e+00   1.2389984e+00   1.6286220e+00   1.0557871e+00   1.0522955e+00
   3.5900000e+02   6.8355162e+00   1.2357625e+00   1.6248540e+00   1.0504674e+00   1.0472124e+00
   3.6100000e+02   6.9487255e+00   1.2982099e+00   1.6853070e+00   1.0916207e+00   1.0608219e+00
   3.6300000e+02   6.9005324e+00   1.3365844e+00   1.7002542e+00   1.0742445e+00   1.0530284e+00
   3.6500000e+02   6.8228380e+00   1.3327088e+00   1.6850183e+00   1.0506545e+00   1.0425445e+00
   3.6700000e+02   6.5580481e+00   1.3179222e+00   1.6898383e+00   1.0311065e+00   1.0284229e+00
   3.6900000e+02   6.2255182e+00   1.3708271e+00   1.6922197e+00   1.0517754e+00   1.0664057e+00
   3.7100000e+02   5.7655510e+00   1.4137585e+00   1.6825947e+00   1.0739008e+00   1.0567001e+00
   3.7300000e+02   5.0512307e+00   1.4043307e+00   1.6459903e+00   1.0493625e+00   1.0255154e+00
   3.7500000e+02   4.1929708e+00   1.3342749e+00   1.6732039e+00   1.0363363e+00   1.0430740e+00
   3.7700000e+02   3.2879124e+00   1.2243476e+00   1.6695159e+00   1.0186855e+00   1.0123041e+00
   3.7900000e+02   2.5239484e+00   1.1696046e+00   1.5878247e+00   1.0229589e+00   1.0076318e+00
   3.8100000e+02   2.1782186e+00   1.1541251e+00   1.4480135e+00   1.0358348e+00   1.0270275e+00
   3.8300000e+02   2.3009453e+00   1.1452199e+00   1.3775957e+00   1.0292304e+00   1.0026128e+00
   3.8500000e+02   3.0500574e+00   1.1637960e+00   1.4658719e+00   1.0655889e+00   1.0267995e+00
   3.8700000e+02   3.8932111e+00   1.1594767e+00   1.5165323e+00   1.0622169e+00   1.0223322e+00
   3.8900000e+02   4.6844371e+00   1.1629674e+00   1.5770582e+00   1.0587057e+00   1.0270254e+00
   3.9100000e+02   5.3668278e+00   1.1920057e+00   1.6505327e+00   1.0648684e+00   1.0396325e+00
   3.9300000e+02   5.9698019e+00   1.2475155e+00   1.7280733e+00   1.0938031e+00   1.0410358e+00
   3.9500000e+02   6.4605907e+00   1.2940179e+00   1.7753058e+00   1.0947987e+00   1.0628092e+00
   3.9700000e+02   6.7823471e+00   1.3026042e+00   1.7709484e+00   1.0913912e+00   1.0822108e+00
   3.9900000e+02   7.0231474e+00   1.2959582e+00   1.7888036e+00   1.0773619e+00   1.0666205e+00


==> fig3_heading.txt <==
t	ekf	ukf	idekf	rc	ocekf	iekf	isam  
 1.0000000e+00   0.0000000e+00  -9.4745948e-04  -9.3133082e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00  -3.0052326e-03
   6.0000000e+00   6.0291998e-02   5.9129645e-02   5.8680862e-02   6.2183249e-02   5.8575396e-02   5.8633258e-02   5.7607941e-02
   1.1000000e+01   6.1552684e-02   6.1652580e-02   5.9818150e-02   6.3280089e-02   5.9158230e-02   5.9207524e-02   5.7560647e-02
   1.6000000e+01   6.3646967e-02   6.2968182e-02   5.7678863e-02   7.1016188e-02   6.0584054e-02   6.0511727e-02   6.0750158e-02
   2.1000000e+01   6.9021384e-02   6.7290806e-02   6.2237150e-02   7.4137278e-02   6.4005783e-02   6.4066279e-02   6.2295395e-02
   2.6000000e+01   7.0797241e-02   6.9490501e-02   6.6727426e-02   7.9196555e-02   6.6490655e-02   6.6426718e-02   6.6202028e-02
   3.1000000e+01   7.5008176e-02   7.4085510e-02   7.2168470e-02   8.4479841e-02   7.0481397e-02   7.0473541e-02   7.1475279e-02
   3.6000000e+01   8.1240387e-02   8.1171728e-02   7.0656163e-02   9.1009917e-02   7.3357501e-02   7.3243728e-02   7.1529991e-02
   4.1000000e+01   6.5823539e-02   6.4213966e-02   5.6046883e-02   6.4913226e-02   5.8438993e-02   5.8534700e-02   5.8848772e-02
   4.6000000e+01   6.2033623e-02   5.9625909e-02   5.2464921e-02   5.5355672e-02   5.4562037e-02   5.4529885e-02   5.5245659e-02
   5.1000000e+01   6.2534938e-02   5.9307649e-02   5.8769837e-02   5.7190336e-02   5.5305560e-02   5.5335686e-02   5.5649187e-02
   5.6000000e+01   7.1926412e-02   7.0268467e-02   6.0194407e-02   6.2308315e-02   6.0787549e-02   6.1022105e-02   6.1549584e-02
   6.1000000e+01   6.4265039e-02   6.1783780e-02   5.2662652e-02   5.5715604e-02   5.4012182e-02   5.4026693e-02   5.2294046e-02
   6.6000000e+01   6.3000453e-02   6.2774013e-02   5.3709439e-02   5.4676622e-02   5.4230561e-02   5.4312178e-02   5.4435979e-02
   7.1000000e+01   6.7949511e-02   6.5561666e-02   5.6507594e-02   5.7623350e-02   5.5894938e-02   5.5873467e-02   5.4679622e-02
   7.6000000e+01   6.8321262e-02   6.8182852e-02   5.9125010e-02   5.9734227e-02   5.7918160e-02   5.7936282e-02   5.7200447e-02
   8.1000000e+01   6.5477283e-02   6.4598827e-02   5.6939406e-02   5.5898174e-02   5.4879971e-02   5.4471974e-02   5.2934011e-02
   8.6000000e+01   6.7707501e-02   6.5379939e-02   5.6116669e-02   5.7699413e-02   5.5440907e-02   5.5905435e-02   5.5376724e-02
   9.1000000e+01   6.6669058e-02   6.5568800e-02   5.3166086e-02   5.6180793e-02   5.4864252e-02   5.4795981e-02   5.3855448e-02
   9.6000000e+01   6.7618760e-02   6.5760280e-02   5.5736299e-02   5.4974965e-02   5.3676958e-02   5.3702033e-02   5.0937298e-02
   1.0100000e+02   6.9617857e-02   6.9770912e-02   6.2975990e-02   6.1100388e-02   5.9600774e-02   5.9679788e-02   5.9401037e-02
   1.0600000e+02   6.4742919e-02   6.1439702e-02   5.6565494e-02   5.7915289e-02   5.6079587e-02   5.6299954e-02   5.6397701e-02
   1.1100000e+02   6.4927577e-02   6.3462152e-02   5.1793336e-02   5.4401863e-02   5.3008091e-02   5.3336211e-02   5.3512707e-02
   1.1600000e+02   6.8095384e-02   6.6935982e-02   5.8137008e-02   5.9279352e-02   5.7237551e-02   5.7356821e-02   5.5865995e-02
   1.2100000e+02   6.8816364e-02   6.9107294e-02   5.4967680e-02   5.8345139e-02   5.7061003e-02   5.6733120e-02   5.7912316e-02
   1.2600000e+02   6.5605944e-02   6.4094024e-02   5.2092939e-02   5.7419382e-02   5.6049384e-02   5.6042990e-02   5.5930356e-02
   1.3100000e+02   6.8969727e-02   6.6868629e-02   5.4524374e-02   5.8082641e-02   5.6262863e-02   5.6393691e-02   5.6553203e-02
   1.3600000e+02   6.8387128e-02   6.7151367e-02   5.8110962e-02   5.7540723e-02   5.6101795e-02   5.6080327e-02   5.5563156e-02
   1.4100000e+02   7.0553265e-02   6.7093619e-02   5.5504390e-02   5.7731524e-02   5.6471267e-02   5.6461092e-02   5.6041583e-02
   1.4600000e+02   7.2907900e-02   7.2778674e-02   5.8007502e-02   5.9913588e-02   5.8520846e-02   5.8721459e-02   5.7602056e-02
   1.5100000e+02   6.6431235e-02   6.4183253e-02   5.2100580e-02   5.4090310e-02   5.2216210e-02   5.2269767e-02   5.2702859e-02
   1.5600000e+02   6.8312861e-02   6.7561593e-02   5.6488666e-02   5.8223479e-02   5.6719436e-02   5.7075525e-02   5.6133260e-02
   1.6100000e+02   6.4894210e-02   6.3434807e-02   5.0693781e-02   5.5269018e-02   5.3203542e-02   5.3482184e-02   5.1859553e-02
   1.6600000e+02   6.5633464e-02   6.3720591e-02   5.7343891e-02   5.5148448e-02   5.3405189e-02   5.3433010e-02   5.1267002e-02
   1.7100000e+02   6.6978082e-02   6.6780663e-02   5.7179326e-02   5.6124011e-02   5.4333685e-02   5.4473665e-02   5.6338207e-02
   1.7600000e+02   6.8222472e-02   6.5619212e-02   5.5534472e-02   5.7258753e-02   5.6059559e-02   5.5810715e-02   5.4449856e-02
   1.8100000e+02   6.9157191e-02   6.6920739e-02   5.4502709e-02   5.5892176e-02   5.4837711e-02   5.4728315e-02   5.2872443e-02
   1.8600000e+02   6.6690726e-02   6.5757566e-02   5.2663911e-02   5.3697958e-02   5.2439032e-02   5.2583625e-02   5.2682716e-02
   1.9100000e+02   6.9987837e-02   6.8727709e-02   5.6229735e-02   5.7870835e-02   5.5976696e-02   5.6212294e-02   5.6362069e-02
   1.9600000e+02   6.7877822e-02   6.6154438e-02   5.5108132e-02   5.5842426e-02   5.3885427e-02   5.4021597e-02   5.3403401e-02
   2.0100000e+02   6.9267720e-02   6.7907918e-02   5.5871726e-02   5.7712788e-02   5.6429030e-02   5.6491540e-02   5.6869693e-02
   2.0600000e+02   6.9154459e-02   6.7344342e-02   5.7889038e-02   5.9669590e-02   5.7751806e-02   5.7984219e-02   5.7387074e-02
   2.1100000e+02   7.0319290e-02   6.7807850e-02   5.7430884e-02   5.8802566e-02   5.6972994e-02   5.7145526e-02   5.5685301e-02
   2.1600000e+02   6.8404105e-02   6.8421739e-02   5.5584131e-02   5.6333696e-02   5.4698192e-02   5.4693843e-02   5.3745916e-02
   2.2100000e+02   6.8931811e-02   6.6213056e-02   5.4682653e-02   5.5426680e-02   5.4046863e-02   5.4030858e-02   5.4883792e-02
   2.2600000e+02   6.6875292e-02   6.6192312e-02   5.6032455e-02   5.7305915e-02   5.5633286e-02   5.5893752e-02   5.6208272e-02
   2.3100000e+02   7.1537880e-02   6.9834482e-02   5.6600967e-02   5.7271522e-02   5.6100652e-02   5.6259967e-02   5.7087746e-02
   2.3600000e+02   7.4242950e-02   7.1828091e-02   5.8402619e-02   6.1302028e-02   5.9657810e-02   5.9817581e-02   5.7225445e-02
   2.4100000e+02   6.9912172e-02   7.0169586e-02   5.7831988e-02   5.7378753e-02   5.5732385e-02   5.5851110e-02   5.5737216e-02
   2.4600000e+02   6.8210779e-02   6.6990807e-02   5.6200621e-02   5.5612993e-02   5.4410329e-02   5.4569830e-02   5.3959542e-02
   2.5100000e+02   6.6982323e-02   6.5282520e-02   5.5547192e-02   5.5535996e-02   5.4043963e-02   5.3809577e-02   5.6647331e-02
   2.5600000e+02   7.0725937e-02   6.8341881e-02   5.6310013e-02   5.8725916e-02   5.7254654e-02   5.7027224e-02   5.7180746e-02
   2.6100000e+02   6.9426263e-02   6.8264151e-02   5.6326745e-02   5.5523086e-02   5.4304938e-02   5.4194810e-02   5.4300507e-02
   2.6600000e+02   7.0507363e-02   6.8625055e-02   5.2641085e-02   5.7194658e-02   5.5768565e-02   5.6105898e-02   5.5542181e-02
   2.7100000e+02   6.8364567e-02   6.8703577e-02   5.2771357e-02   5.3758727e-02   5.2467587e-02   5.2686848e-02   5.2960297e-02
   2.7600000e+02   6.9554923e-02   6.7577169e-02   5.5761406e-02   5.6904771e-02   5.5677784e-02   5.5961584e-02   5.6056168e-02
   2.8100000e+02   7.2231107e-02   6.9902689e-02   5.9060213e-02   5.8738057e-02   5.7564669e-02   5.7530927e-02   5.7865774e-02
   2.8600000e+02   6.7152592e-02   6.6075193e-02   5.6031625e-02   5.3962779e-02   5.2735393e-02   5.2698874e-02   5.2247429e-02
   2.9100000e+02   6.7973547e-02   6.6166424e-02   5.7928778e-02   5.5759616e-02   5.4505657e-02   5.4792463e-02   5.5045277e-02
   2.9600000e+02   6.7021704e-02   6.4310654e-02   5.4860556e-02   5.6583653e-02   5.5242122e-02   5.5349239e-02   5.2700798e-02
   3.0100000e+02   7.1273792e-02   6.7554057e-02   5.6554600e-02   5.5893492e-02   5.4884705e-02   5.4709811e-02   5.3004872e-02
   3.0600000e+02   6.9356103e-02   6.9097189e-02   5.2868332e-02   5.6446802e-02   5.4807375e-02   5.4820861e-02   5.4083576e-02
   3.1100000e+02   6.7917342e-02   6.6151422e-02   5.2199906e-02   5.4686940e-02   5.3587245e-02   5.3619640e-02   5.4172301e-02
   3.1600000e+02   7.0840725e-02   7.1540656e-02   5.6721599e-02   5.7173729e-02   5.5997255e-02   5.5666898e-02   5.4478103e-02
   3.2100000e+02   6.7635906e-02   6.5554012e-02   5.4996602e-02   5.5810644e-02   5.4104758e-02   5.4385997e-02   5.3214591e-02
   3.2600000e+02   6.7907218e-02   6.6389442e-02   5.8226460e-02   5.5927161e-02   5.4267391e-02   5.4469286e-02   5.3494759e-02
   3.3100000e+02   6.7086445e-02   6.6607837e-02   5.1801118e-02   5.4736419e-02   5.3062199e-02   5.3318778e-02   5.3980679e-02
   3.3600000e+02   6.6407694e-02   6.5119595e-02   5.2620301e-02   5.4659015e-02   5.2879177e-02   5.3110985e-02   5.1987084e-02
   3.4100000e+02   6.9853568e-02   7.0529144e-02   5.8024391e-02   5.7206590e-02   5.6468040e-02   5.6371293e-02   5.5542806e-02
   3.4600000e+02   7.0874609e-02   6.7671399e-02   5.2483971e-02   5.7631353e-02   5.5752898e-02   5.5913911e-02   5.5650021e-02
   3.5100000e+02   6.9107106e-02   6.7207534e-02   5.7682088e-02   5.6607800e-02   5.4956086e-02   5.5226464e-02   5.4258645e-02
   3.5600000e+02   6.8633740e-02   6.7060026e-02   5.7388835e-02   5.7072683e-02   5.6359238e-02   5.5827675e-02   5.6794007e-02
   3.6100000e+02   6.9119556e-02   6.7991892e-02   5.4005667e-02   5.5984782e-02   5.5133858e-02   5.5088808e-02   5.4810150e-02
   3.6600000e+02   6.6821733e-02   6.4346148e-02   5.4803859e-02   5.4747554e-02   5.3880469e-02   5.3967005e-02   5.2837291e-02
   3.7100000e+02   6.9481863e-02   6.7978771e-02   5.7303783e-02   5.6688807e-02   5.5227465e-02   5.5220749e-02   5.6853164e-02
   3.7600000e+02   7.0140636e-02   6.8383147e-02   5.7364950e-02   5.7594746e-02   5.6477713e-02   5.6450756e-02   5.5396175e-02
   3.8100000e+02   6.6646366e-02   6.5443710e-02   5.3902894e-02   5.4120705e-02   5.3273009e-02   5.3298195e-02   5.3148956e-02
   3.8600000e+02   6.8670145e-02   6.6191315e-02   5.8077724e-02   5.8478498e-02   5.6431292e-02   5.6498288e-02   5.6137925e-02
   3.9100000e+02   6.7213474e-02   6.5193217e-02   5.2684407e-02   5.5133389e-02   5.3681076e-02   5.3690857e-02   5.3199944e-02
   3.9600000e+02   6.7719071e-02   6.5807926e-02   5.5280865e-02   5.5614746e-02   5.4601639e-02   5.4617602e-02   5.4922977e-02
             NaN             NaN             NaN             NaN             NaN             NaN             NaN             NaN


==> fig3_position.txt <==
t	ekf	ocekf	rc		iekf	isam
0   0   0   0   0 0
   5.0000000e+00   2.1582636e-01   2.1355392e-01   2.1396010e-01   2.1349816e-01   2.1218276e-01
   7.0000000e+00   4.2067706e-01   4.1185536e-01   4.1272326e-01   4.1147774e-01   4.0634705e-01
   9.0000000e+00   6.5408249e-01   6.3093189e-01   6.3316923e-01   6.3080367e-01   6.2013800e-01
   1.1000000e+01   9.0826076e-01   8.6175110e-01   8.6557599e-01   8.6196920e-01   8.4756491e-01
   1.3000000e+01   1.1657521e+00   1.1003798e+00   1.1048406e+00   1.1006475e+00   1.0834405e+00
   1.5000000e+01   1.4388089e+00   1.3412096e+00   1.3467090e+00   1.3416892e+00   1.3265375e+00
   1.7000000e+01   1.6990690e+00   1.5730089e+00   1.5786740e+00   1.5733067e+00   1.5617159e+00
   1.9000000e+01   1.9378814e+00   1.7911862e+00   1.7962820e+00   1.7909862e+00   1.7851914e+00
   2.1000000e+01   2.1757610e+00   1.9917736e+00   1.9966431e+00   1.9911451e+00   1.9896674e+00
   2.3000000e+01   2.3845040e+00   2.1751316e+00   2.1786028e+00   2.1733451e+00   2.1763666e+00
   2.5000000e+01   2.5835059e+00   2.3351431e+00   2.3374958e+00   2.3322039e+00   2.3392121e+00
   2.7000000e+01   2.7430412e+00   2.4757996e+00   2.4773682e+00   2.4720326e+00   2.4832005e+00
   2.9000000e+01   2.8988032e+00   2.5938507e+00   2.5935013e+00   2.5881575e+00   2.6022623e+00
   3.1000000e+01   3.0194043e+00   2.6898284e+00   2.6872209e+00   2.6817997e+00   2.6995866e+00
   3.3000000e+01   3.1244984e+00   2.7629011e+00   2.7588309e+00   2.7528519e+00   2.7738766e+00
   3.5000000e+01   3.1789195e+00   2.8171620e+00   2.8114422e+00   2.8047817e+00   2.8294261e+00
   3.7000000e+01   3.2020680e+00   2.8580377e+00   2.8487668e+00   2.8416650e+00   2.8682782e+00
   3.9000000e+01   1.8034601e+00   1.7183539e+00   1.5365789e+00   1.5400734e+00   2.8954610e+00
   4.1000000e+01   1.1523950e+00   1.0993996e+00   1.0448821e+00   1.0305275e+00   1.2143483e+00
   4.3000000e+01   7.6679505e-01   7.5841934e-01   7.4800272e-01   7.2998783e-01   8.0681195e-01
   4.5000000e+01   6.0624601e-01   6.1328101e-01   6.2590748e-01   5.9596306e-01   6.1981811e-01
   4.7000000e+01   6.0298738e-01   5.7074648e-01   6.0776396e-01   5.5979528e-01   5.9269220e-01
   4.9000000e+01   7.4870821e-01   6.3549787e-01   6.8929217e-01   6.3002792e-01   6.3882665e-01
   5.1000000e+01   9.5333130e-01   7.5195488e-01   8.1456017e-01   7.4893862e-01   7.6340126e-01
   5.3000000e+01   1.1876341e+00   8.9292130e-01   9.5765993e-01   8.8874340e-01   9.0507696e-01
   5.5000000e+01   1.4338844e+00   1.0548075e+00   1.1172141e+00   1.0460793e+00   1.0619144e+00
   5.7000000e+01   1.6515837e+00   1.2031345e+00   1.2631393e+00   1.1858406e+00   1.2101520e+00
   5.9000000e+01   1.8409420e+00   1.3280859e+00   1.3823534e+00   1.3026449e+00   1.3364114e+00
   6.1000000e+01   2.0001939e+00   1.4413178e+00   1.4905038e+00   1.4084222e+00   1.4405286e+00
   6.3000000e+01   2.1344994e+00   1.5261881e+00   1.5692488e+00   1.4811566e+00   1.5296999e+00
   6.5000000e+01   2.2199129e+00   1.5760688e+00   1.6183977e+00   1.5229950e+00   1.5857524e+00
   6.7000000e+01   2.2599291e+00   1.6083760e+00   1.6428341e+00   1.5383976e+00   1.6127063e+00
   6.9000000e+01   2.2531304e+00   1.6022211e+00   1.6393417e+00   1.5227226e+00   1.6156927e+00
   7.1000000e+01   2.1999864e+00   1.5629856e+00   1.5952190e+00   1.4718778e+00   1.5854416e+00
   7.3000000e+01   2.1050024e+00   1.4857076e+00   1.5149792e+00   1.3851959e+00   1.5360524e+00
   7.5000000e+01   1.9690049e+00   1.3881864e+00   1.4188916e+00   1.2845758e+00   1.4967816e+00
   7.7000000e+01   1.7704031e+00   1.2617775e+00   1.2936863e+00   1.1557831e+00   1.4468996e+00
   7.9000000e+01   1.5200786e+00   1.1092555e+00   1.1322140e+00   1.0014292e+00   1.3987281e+00
   8.1000000e+01   1.2120531e+00   9.1632512e-01   9.3611533e-01   8.2321685e-01   1.2001613e+00
   8.3000000e+01   8.9084442e-01   7.4597798e-01   7.4179771e-01   6.5449042e-01   1.0589414e+00
   8.5000000e+01   6.0738417e-01   5.9696907e-01   5.7546503e-01   5.1465123e-01   8.8472847e-01
   8.7000000e+01   4.6443998e-01   5.0933097e-01   4.9449302e-01   4.5174152e-01   7.6075236e-01
   8.9000000e+01   5.5900049e-01   5.2453611e-01   5.3204212e-01   4.9120297e-01   7.1718233e-01
   9.1000000e+01   7.8275378e-01   6.0796620e-01   6.3919870e-01   5.9249976e-01   7.3042231e-01
   9.3000000e+01   1.0512596e+00   7.3444055e-01   7.8341517e-01   7.2448925e-01   8.1126512e-01
   9.5000000e+01   1.3352833e+00   8.8757145e-01   9.4638824e-01   8.7757734e-01   9.2265877e-01
   9.7000000e+01   1.6101616e+00   1.0358039e+00   1.1045413e+00   1.0243332e+00   1.0617618e+00
   9.9000000e+01   1.8447811e+00   1.1749821e+00   1.2507938e+00   1.1623848e+00   1.1924469e+00
   1.0100000e+02   2.0575354e+00   1.2935258e+00   1.3791384e+00   1.2786423e+00   1.2921318e+00
   1.0300000e+02   2.2265454e+00   1.3918566e+00   1.4858203e+00   1.3762947e+00   1.3889142e+00
   1.0500000e+02   2.3453919e+00   1.4583151e+00   1.5563140e+00   1.4408596e+00   1.4625554e+00
   1.0700000e+02   2.4049995e+00   1.4926290e+00   1.5967753e+00   1.4716280e+00   1.5031042e+00
   1.0900000e+02   2.4153869e+00   1.4989303e+00   1.6062480e+00   1.4741929e+00   1.5079003e+00
   1.1100000e+02   2.3769172e+00   1.4769510e+00   1.5846890e+00   1.4486341e+00   1.4868374e+00
   1.1300000e+02   2.2919707e+00   1.4318148e+00   1.5396418e+00   1.3985284e+00   1.4392372e+00
   1.1500000e+02   2.1540021e+00   1.3507129e+00   1.4603946e+00   1.3176468e+00   1.3596349e+00
   1.1700000e+02   1.9725442e+00   1.2468918e+00   1.3539526e+00   1.2091313e+00   1.2559363e+00
   1.1900000e+02   1.7318699e+00   1.1091450e+00   1.2130360e+00   1.0680158e+00   1.1199499e+00
   1.2100000e+02   1.4591718e+00   9.6114612e-01   1.0527159e+00   9.1583564e-01   9.6661475e-01
   1.2300000e+02   1.1510142e+00   8.0174573e-01   8.8409452e-01   7.5870219e-01   8.0948598e-01
   1.2500000e+02   8.3181167e-01   6.4001059e-01   7.0120133e-01   6.0081981e-01   6.4783640e-01
   1.2700000e+02   5.6705491e-01   5.2702405e-01   5.6801079e-01   4.7968243e-01   5.5933892e-01
   1.2900000e+02   4.4666421e-01   4.7469416e-01   4.9979997e-01   4.3664853e-01   5.1484064e-01
   1.3100000e+02   5.6657513e-01   5.1343619e-01   5.3731981e-01   4.8725394e-01   5.3511348e-01
   1.3300000e+02   8.0977584e-01   6.2137291e-01   6.5173253e-01   6.0261655e-01   6.1772821e-01
   1.3500000e+02   1.0878205e+00   7.5768827e-01   7.9935690e-01   7.4291352e-01   7.4962139e-01
   1.3700000e+02   1.3744143e+00   8.9569873e-01   9.5227845e-01   8.8450856e-01   8.9764873e-01
   1.3900000e+02   1.6589951e+00   1.0498804e+00   1.1202266e+00   1.0392985e+00   1.0453730e+00
   1.4100000e+02   1.9005554e+00   1.1856973e+00   1.2664286e+00   1.1755694e+00   1.1879504e+00
   1.4300000e+02   2.1045052e+00   1.2927102e+00   1.3848202e+00   1.2809045e+00   1.2933246e+00
   1.4500000e+02   2.2621029e+00   1.3833597e+00   1.4831181e+00   1.3708179e+00   1.3860685e+00
   1.4700000e+02   2.3684625e+00   1.4398684e+00   1.5483009e+00   1.4258864e+00   1.4486704e+00
   1.4900000e+02   2.4272548e+00   1.4697798e+00   1.5870391e+00   1.4538484e+00   1.4810791e+00
   1.5100000e+02   2.4321650e+00   1.4658157e+00   1.5877072e+00   1.4497707e+00   1.4836043e+00
   1.5300000e+02   2.3818419e+00   1.4314735e+00   1.5544122e+00   1.4131678e+00   1.4526015e+00
   1.5500000e+02   2.2859414e+00   1.3810890e+00   1.5037645e+00   1.3591426e+00   1.3982667e+00
   1.5700000e+02   2.1378099e+00   1.3030616e+00   1.4193345e+00   1.2753163e+00   1.3192375e+00
   1.5900000e+02   1.9364286e+00   1.1971481e+00   1.3129794e+00   1.1668358e+00   1.2173430e+00
   1.6100000e+02   1.6988690e+00   1.0643103e+00   1.1706891e+00   1.0301699e+00   1.0840269e+00
   1.6300000e+02   1.4217650e+00   9.1609163e-01   1.0182064e+00   8.8093919e-01   9.3840020e-01
   1.6500000e+02   1.1155322e+00   7.5392588e-01   8.4557396e-01   7.1522760e-01   7.7737573e-01
   1.6700000e+02   8.0890738e-01   6.0355352e-01   6.7887983e-01   5.6655211e-01   6.2151021e-01
   1.6900000e+02   5.4340945e-01   4.9528143e-01   5.4575884e-01   4.5729821e-01   4.9326618e-01
   1.7100000e+02   4.3631669e-01   4.6386618e-01   4.9497879e-01   4.2751448e-01   4.4929439e-01
   1.7300000e+02   5.7119943e-01   5.1304342e-01   5.4150863e-01   4.8750020e-01   4.9711926e-01
   1.7500000e+02   8.2213157e-01   6.1681333e-01   6.5246345e-01   5.9656867e-01   5.9985612e-01
   1.7700000e+02   1.1026625e+00   7.5005305e-01   7.9810120e-01   7.3688227e-01   7.3454567e-01
   1.7900000e+02   1.3899352e+00   8.9326010e-01   9.4983047e-01   8.8139688e-01   8.8600955e-01
   1.8100000e+02   1.6632276e+00   1.0376019e+00   1.1090944e+00   1.0282492e+00   1.0343361e+00
   1.8300000e+02   1.9051585e+00   1.1699111e+00   1.2542556e+00   1.1587504e+00   1.1727879e+00
   1.8500000e+02   2.1102330e+00   1.2858509e+00   1.3835424e+00   1.2748601e+00   1.2878173e+00
   1.8700000e+02   2.2742231e+00   1.3779618e+00   1.4828224e+00   1.3663630e+00   1.3845005e+00
   1.8900000e+02   2.3807512e+00   1.4373171e+00   1.5522790e+00   1.4254900e+00   1.4453993e+00
   1.9100000e+02   2.4315344e+00   1.4615006e+00   1.5851322e+00   1.4476789e+00   1.4754004e+00
   1.9300000e+02   2.4244223e+00   1.4547901e+00   1.5859426e+00   1.4426713e+00   1.4712561e+00
   1.9500000e+02   2.3702681e+00   1.4230673e+00   1.5582195e+00   1.4082341e+00   1.4430998e+00
   1.9700000e+02   2.2698368e+00   1.3637035e+00   1.4987988e+00   1.3462890e+00   1.3846255e+00
   1.9900000e+02   2.1212206e+00   1.2845072e+00   1.4179561e+00   1.2624888e+00   1.3001607e+00
   2.0100000e+02   1.9260680e+00   1.1853256e+00   1.3141647e+00   1.1616374e+00   1.1859033e+00
   2.0300000e+02   1.6801127e+00   1.0491000e+00   1.1707451e+00   1.0254310e+00   1.0594131e+00
   2.0500000e+02   1.4000517e+00   9.0243527e-01   1.0175963e+00   8.7860296e-01   9.0221989e-01
   2.0700000e+02   1.1022265e+00   7.4342230e-01   8.4252745e-01   7.1601368e-01   7.4298290e-01
   2.0900000e+02   7.9268284e-01   5.8720570e-01   6.6921846e-01   5.6188882e-01   5.8004045e-01
   2.1100000e+02   5.2944265e-01   4.7281317e-01   5.3983086e-01   4.5303855e-01   4.5806352e-01
   2.1300000e+02   4.2344395e-01   4.3291984e-01   4.8657142e-01   4.1545430e-01   4.1765589e-01
   2.1500000e+02   5.7286053e-01   4.8685517e-01   5.3515223e-01   4.7456692e-01   4.7164014e-01
   2.1700000e+02   8.4420959e-01   6.0523259e-01   6.5382186e-01   5.9846239e-01   5.9377767e-01
   2.1900000e+02   1.1363515e+00   7.4555543e-01   8.0519727e-01   7.4065916e-01   7.3833114e-01
   2.2100000e+02   1.4232596e+00   8.9199424e-01   9.6329519e-01   8.8678869e-01   8.8522706e-01
   2.2300000e+02   1.6917520e+00   1.0393376e+00   1.1197533e+00   1.0326037e+00   1.0312918e+00
   2.2500000e+02   1.9212753e+00   1.1654343e+00   1.2545199e+00   1.1582132e+00   1.1614727e+00
   2.2700000e+02   2.1190996e+00   1.2770121e+00   1.3743906e+00   1.2660070e+00   1.2664291e+00
   2.2900000e+02   2.2735734e+00   1.3624876e+00   1.4695003e+00   1.3517106e+00   1.3524504e+00
   2.3100000e+02   2.3742248e+00   1.4185101e+00   1.5318223e+00   1.4047843e+00   1.4102398e+00
   2.3300000e+02   2.4174261e+00   1.4413082e+00   1.5673663e+00   1.4280817e+00   1.4366608e+00
   2.3500000e+02   2.4112119e+00   1.4361633e+00   1.5709969e+00   1.4237770e+00   1.4387643e+00
   2.3700000e+02   2.3560612e+00   1.3994719e+00   1.5364739e+00   1.3880172e+00   1.4058776e+00
   2.3900000e+02   2.2534250e+00   1.3412103e+00   1.4783908e+00   1.3286396e+00   1.3425735e+00
   2.4100000e+02   2.0950188e+00   1.2517526e+00   1.3837507e+00   1.2395608e+00   1.2595238e+00
   2.4300000e+02   1.8920200e+00   1.1398480e+00   1.2671471e+00   1.1257684e+00   1.1467732e+00
   2.4500000e+02   1.6537536e+00   1.0198248e+00   1.1400909e+00   1.0021806e+00   1.0191443e+00
   2.4700000e+02   1.3790798e+00   8.7747760e-01   9.8226488e-01   8.5237563e-01   8.7213238e-01
   2.4900000e+02   1.0858309e+00   7.2475399e-01   8.2087136e-01   6.9617837e-01   7.1051962e-01
   2.5100000e+02   7.7977458e-01   5.7859503e-01   6.6332201e-01   5.4872874e-01   5.5566671e-01
   2.5300000e+02   5.0848126e-01   4.6823298e-01   5.3374252e-01   4.3519237e-01   4.3985372e-01
   2.5500000e+02   4.2192260e-01   4.3581968e-01   4.8910320e-01   4.0910485e-01   3.9990888e-01
   2.5700000e+02   5.8077862e-01   4.9137357e-01   5.4523252e-01   4.7446468e-01   4.7035197e-01
   2.5900000e+02   8.5668526e-01   6.1631169e-01   6.7126726e-01   6.0388040e-01   6.0046010e-01
   2.6100000e+02   1.1565148e+00   7.7214639e-01   8.3421224e-01   7.6307049e-01   7.5564147e-01
   2.6300000e+02   1.4425016e+00   9.1659047e-01   9.8894862e-01   9.0815715e-01   9.1197377e-01
   2.6500000e+02   1.7016388e+00   1.0538746e+00   1.1374689e+00   1.0466566e+00   1.0508594e+00
   2.6700000e+02   1.9393860e+00   1.1839007e+00   1.2800665e+00   1.1750675e+00   1.1760634e+00
   2.6900000e+02   2.1384652e+00   1.2910869e+00   1.3956541e+00   1.2822487e+00   1.2818698e+00
   2.7100000e+02   2.2822136e+00   1.3705005e+00   1.4815336e+00   1.3591974e+00   1.3656331e+00
   2.7300000e+02   2.3837252e+00   1.4271189e+00   1.5446856e+00   1.4150373e+00   1.4243562e+00
   2.7500000e+02   2.4290283e+00   1.4513946e+00   1.5749189e+00   1.4402654e+00   1.4542040e+00
   2.7700000e+02   2.4186971e+00   1.4449964e+00   1.5691652e+00   1.4331586e+00   1.4484741e+00
   2.7900000e+02   2.3548823e+00   1.4047067e+00   1.5354883e+00   1.3923696e+00   1.4133840e+00
   2.8100000e+02   2.2448772e+00   1.3400299e+00   1.4712884e+00   1.3277127e+00   1.3494247e+00
   2.8300000e+02   2.0827821e+00   1.2513433e+00   1.3804387e+00   1.2349264e+00   1.2567112e+00
   2.8500000e+02   1.8846998e+00   1.1470888e+00   1.2679804e+00   1.1271731e+00   1.1444565e+00
   2.8700000e+02   1.6491240e+00   1.0256002e+00   1.1386273e+00   1.0024396e+00   1.0240942e+00
   2.8900000e+02   1.3655448e+00   8.7022810e-01   9.7763062e-01   8.4656398e-01   8.7604938e-01
   2.9100000e+02   1.0558555e+00   7.0623076e-01   8.0501406e-01   6.8198894e-01   7.0738560e-01
   2.9300000e+02   7.4361279e-01   5.5061582e-01   6.3868121e-01   5.2165623e-01   5.4199008e-01
   2.9500000e+02   4.8976248e-01   4.5124945e-01   5.2466887e-01   4.1948347e-01   4.3139336e-01
   2.9700000e+02   4.1826308e-01   4.3317722e-01   4.9530883e-01   4.0621987e-01   4.0243792e-01
   2.9900000e+02   5.8797776e-01   5.0449423e-01   5.6239075e-01   4.8775300e-01   4.7937297e-01
   3.0100000e+02   8.5977985e-01   6.2201570e-01   6.8731842e-01   6.1328576e-01   6.0327939e-01
   3.0300000e+02   1.1534025e+00   7.6864670e-01   8.4087067e-01   7.6001781e-01   7.5745727e-01
   3.0500000e+02   1.4417282e+00   9.1526671e-01   9.9396966e-01   9.0597652e-01   9.0395057e-01
   3.0700000e+02   1.7006765e+00   1.0609790e+00   1.1504535e+00   1.0511036e+00   1.0488189e+00
   3.0900000e+02   1.9350706e+00   1.1855994e+00   1.2838815e+00   1.1742742e+00   1.1752437e+00
   3.1100000e+02   2.1297078e+00   1.2923017e+00   1.3993597e+00   1.2783048e+00   1.2850089e+00
   3.1300000e+02   2.2868646e+00   1.3798661e+00   1.4937878e+00   1.3631832e+00   1.3657513e+00
   3.1500000e+02   2.3831030e+00   1.4293864e+00   1.5555377e+00   1.4131378e+00   1.4277955e+00
   3.1700000e+02   2.4282325e+00   1.4505711e+00   1.5830119e+00   1.4332590e+00   1.4463381e+00
   3.1900000e+02   2.4141271e+00   1.4366530e+00   1.5749135e+00   1.4204867e+00   1.4393565e+00
   3.2100000e+02   2.3518291e+00   1.4010601e+00   1.5440180e+00   1.3854537e+00   1.4062773e+00
   3.2300000e+02   2.2370758e+00   1.3376152e+00   1.4745978e+00   1.3204240e+00   1.3414913e+00
   3.2500000e+02   2.0756725e+00   1.2454715e+00   1.3775482e+00   1.2277194e+00   1.2476958e+00
   3.2700000e+02   1.8683309e+00   1.1277987e+00   1.2551603e+00   1.1088118e+00   1.1332639e+00
   3.2900000e+02   1.6246181e+00   9.9959774e-01   1.1174029e+00   9.7828891e-01   9.9852407e-01
   3.3100000e+02   1.3458812e+00   8.5625469e-01   9.6462481e-01   8.3192385e-01   8.5118639e-01
   3.3300000e+02   1.0334541e+00   6.9081483e-01   7.9113266e-01   6.6696893e-01   6.9548350e-01
   3.3500000e+02   7.3533227e-01   5.4632669e-01   6.3743856e-01   5.2423218e-01   5.3682633e-01
   3.3700000e+02   4.8549378e-01   4.4587813e-01   5.2788018e-01   4.2456484e-01   4.2617200e-01
   3.3900000e+02   4.2526931e-01   4.3135559e-01   5.0288200e-01   4.0999813e-01   4.0322357e-01
   3.4100000e+02   6.1349174e-01   5.0914569e-01   5.7448023e-01   4.9105697e-01   4.7671873e-01
   3.4300000e+02   8.9024746e-01   6.3294966e-01   7.0024009e-01   6.1901953e-01   6.1409974e-01
   3.4500000e+02   1.1897683e+00   7.8122459e-01   8.5464060e-01   7.7142520e-01   7.6396653e-01
   3.4700000e+02   1.4764424e+00   9.3491191e-01   1.0186810e+00   9.2468375e-01   9.2099592e-01
   3.4900000e+02   1.7324769e+00   1.0728008e+00   1.1698796e+00   1.0629586e+00   1.0598350e+00
   3.5100000e+02   1.9634328e+00   1.1985294e+00   1.3049700e+00   1.1883183e+00   1.1814294e+00
   3.5300000e+02   2.1504663e+00   1.2981814e+00   1.4111379e+00   1.2869586e+00   1.2924735e+00
   3.5500000e+02   2.2939184e+00   1.3783856e+00   1.4982213e+00   1.3679546e+00   1.3713852e+00
   3.5700000e+02   2.3758328e+00   1.4191371e+00   1.5462311e+00   1.4079709e+00   1.4206506e+00
   3.5900000e+02   2.4124982e+00   1.4402833e+00   1.5717248e+00   1.4278594e+00   1.4398457e+00
   3.6100000e+02   2.3994579e+00   1.4307700e+00   1.5635170e+00   1.4159317e+00   1.4320546e+00
   3.6300000e+02   2.3312694e+00   1.3874911e+00   1.5267129e+00   1.3741866e+00   1.3938489e+00
   3.6500000e+02   2.2118208e+00   1.3200328e+00   1.4584085e+00   1.3044590e+00   1.3264453e+00
   3.6700000e+02   2.0497686e+00   1.2249224e+00   1.3597187e+00   1.2110547e+00   1.2310293e+00
   3.6900000e+02   1.8444011e+00   1.1108771e+00   1.2407585e+00   1.0963728e+00   1.1184219e+00
   3.7100000e+02   1.5952935e+00   9.8454971e-01   1.1063940e+00   9.6749616e-01   9.9042083e-01
   3.7300000e+02   1.3179810e+00   8.4325437e-01   9.5368926e-01   8.2536415e-01   8.3711149e-01
   3.7500000e+02   1.0162211e+00   6.9076950e-01   7.9266018e-01   6.7162602e-01   6.8871931e-01
   3.7700000e+02   7.1676632e-01   5.4329150e-01   6.3393754e-01   5.2106499e-01   5.3726746e-01
   3.7900000e+02   4.7794132e-01   4.5243660e-01   5.3077368e-01   4.2686999e-01   4.3040735e-01
   3.8100000e+02   4.3768862e-01   4.3924316e-01   5.0851689e-01   4.1949660e-01   4.1297904e-01
   3.8300000e+02   6.2793998e-01   5.1313037e-01   5.8071018e-01   4.9637008e-01   4.8968933e-01
   3.8500000e+02   9.1725693e-01   6.4068055e-01   7.1557595e-01   6.3059994e-01   6.1975944e-01
   3.8700000e+02   1.2083606e+00   7.9186500e-01   8.7448251e-01   7.8459654e-01   7.7793061e-01
   3.8900000e+02   1.4905346e+00   9.3696686e-01   1.0282259e+00   9.2870750e-01   9.2299411e-01
   3.9100000e+02   1.7384761e+00   1.0775376e+00   1.1784281e+00   1.0678079e+00   1.0708267e+00
   3.9300000e+02   1.9621903e+00   1.1975227e+00   1.3098943e+00   1.1867592e+00   1.1896379e+00
   3.9500000e+02   2.1510617e+00   1.3049340e+00   1.4270228e+00   1.2937590e+00   1.2960621e+00
   3.9700000e+02   2.2841631e+00   1.3757440e+00   1.5028172e+00   1.3621322e+00   1.3734919e+00
   3.9900000e+02   2.3744925e+00   1.4247609e+00   1.5533607e+00   1.4102769e+00   1.4186672e+00


==> fig4.txt <==
t	ekf	ocekf	rc		iekf	
    0   0   0   0   0
   5.0000000e+00   3.0457266e-01   2.7478208e-01   4.1875703e-01   2.6067124e-01
   7.0000000e+00   4.3118870e-01   2.7144477e-01   4.1047466e-01   2.6012165e-01
   9.0000000e+00   5.5991243e-01   2.9854146e-01   4.1614030e-01   2.9292882e-01
   1.1000000e+01   6.6032607e-01   3.4163077e-01   4.4258039e-01   3.3888854e-01
   1.3000000e+01   7.4450573e-01   3.8608928e-01   4.7544438e-01   3.8458248e-01
   1.5000000e+01   8.0766400e-01   4.2321645e-01   5.0881210e-01   4.2208660e-01
   1.7000000e+01   8.5817563e-01   4.5625875e-01   5.4024074e-01   4.5491867e-01
   1.9000000e+01   9.0256071e-01   4.8246165e-01   5.6722099e-01   4.8250666e-01
   2.1000000e+01   9.3039313e-01   5.0594622e-01   5.9151850e-01   5.0847736e-01
   2.3000000e+01   9.5282101e-01   5.2513662e-01   6.1595776e-01   5.3129854e-01
   2.5000000e+01   9.6492195e-01   5.4001468e-01   6.3439074e-01   5.5029654e-01
   2.7000000e+01   9.8127985e-01   5.5013533e-01   6.4950969e-01   5.6492146e-01
   2.9000000e+01   9.9520360e-01   5.5661417e-01   6.6185844e-01   5.7668618e-01
   3.1000000e+01   1.0061352e+00   5.5883036e-01   6.7044859e-01   5.8410922e-01
   3.3000000e+01   1.0124823e+00   5.5839045e-01   6.7641041e-01   5.9005131e-01
   3.5000000e+01   1.0119993e+00   5.5610038e-01   6.7908170e-01   5.9341847e-01
   3.7000000e+01   1.0213914e+00   5.4986351e-01   6.7768094e-01   5.9394865e-01
   3.9000000e+01   1.0230276e+00   5.4157550e-01   6.7422350e-01   5.9171237e-01
   4.1000000e+01   7.4854053e-01   7.4528104e-01   6.7165101e-01   6.6300846e-01
   4.3000000e+01   5.2732817e-01   5.3545222e-01   5.3694180e-01   4.6577921e-01
   4.5000000e+01   4.3651306e-01   4.3217901e-01   4.9735817e-01   3.7859561e-01
   4.7000000e+01   3.8216320e-01   3.8095885e-01   4.7468828e-01   3.3490578e-01
   4.9000000e+01   3.8295695e-01   3.4936668e-01   4.5629330e-01   3.1414181e-01
   5.1000000e+01   4.1456579e-01   3.3222514e-01   4.4683893e-01   3.0569718e-01
   5.3000000e+01   4.5756699e-01   3.2955380e-01   4.4244563e-01   3.0934175e-01
   5.5000000e+01   4.9947913e-01   3.4408775e-01   4.4402279e-01   3.2224997e-01
   5.7000000e+01   5.3623297e-01   3.7238762e-01   4.5375776e-01   3.4020507e-01
   5.9000000e+01   5.7018258e-01   4.0837623e-01   4.6372725e-01   3.6504095e-01
   6.1000000e+01   5.9787009e-01   4.5186633e-01   4.7981291e-01   3.9243587e-01
   6.3000000e+01   6.2181711e-01   4.9482948e-01   4.9785673e-01   4.2009894e-01
   6.5000000e+01   6.3394314e-01   5.3163820e-01   5.1587420e-01   4.4081581e-01
   6.7000000e+01   6.4349097e-01   5.5903557e-01   5.3307678e-01   4.6232582e-01
   6.9000000e+01   6.5726253e-01   5.8147497e-01   5.5521942e-01   4.8662233e-01
   7.1000000e+01   6.5355486e-01   5.9061502e-01   5.6871374e-01   5.0509261e-01
   7.3000000e+01   6.4665783e-01   5.9441933e-01   5.8257081e-01   5.2880395e-01
   7.5000000e+01   6.3789391e-01   5.9730162e-01   5.9429542e-01   5.5500402e-01
   7.7000000e+01   6.2705963e-01   5.9857288e-01   6.0178403e-01   5.7639372e-01
   7.9000000e+01   6.2023653e-01   6.0289142e-01   6.1289486e-01   5.9478234e-01
   8.1000000e+01   5.8539343e-01   5.7453374e-01   5.8428473e-01   5.7134077e-01
   8.3000000e+01   5.6151596e-01   5.5225385e-01   5.6505972e-01   5.5251209e-01
   8.5000000e+01   5.2124141e-01   5.0967669e-01   5.3356689e-01   5.1070622e-01
   8.7000000e+01   4.7955361e-01   4.6969253e-01   5.1048563e-01   4.6719376e-01
   8.9000000e+01   4.4619920e-01   4.3575517e-01   4.9283576e-01   4.2659977e-01
   9.1000000e+01   4.2797815e-01   4.0713202e-01   4.7528344e-01   3.9192927e-01
   9.3000000e+01   4.1893985e-01   3.8411573e-01   4.6035097e-01   3.6421138e-01
   9.5000000e+01   4.2353034e-01   3.7300429e-01   4.5210551e-01   3.4980169e-01
   9.7000000e+01   4.3717432e-01   3.7049807e-01   4.4851633e-01   3.4735992e-01
   9.9000000e+01   4.5657412e-01   3.7719353e-01   4.5404446e-01   3.5853008e-01
   1.0100000e+02   4.3899833e-01   3.2108403e-01   3.9865273e-01   2.7175977e-01
   1.0300000e+02   4.5655024e-01   3.3912313e-01   4.0671566e-01   2.8413309e-01
   1.0500000e+02   4.7574777e-01   3.5531773e-01   4.2308526e-01   3.0036068e-01
   1.0700000e+02   4.8560699e-01   3.6791320e-01   4.3478678e-01   3.1123919e-01
   1.0900000e+02   4.9002973e-01   3.7917053e-01   4.4426782e-01   3.1860987e-01
   1.1100000e+02   4.9297396e-01   3.8654475e-01   4.5220913e-01   3.2219303e-01
   1.1300000e+02   4.9209365e-01   3.9509913e-01   4.5343079e-01   3.2780112e-01
   1.1500000e+02   4.8430550e-01   4.0219251e-01   4.5035880e-01   3.2802582e-01
   1.1700000e+02   4.7494606e-01   4.0550555e-01   4.4370888e-01   3.2309525e-01
   1.1900000e+02   4.5315341e-01   4.0407174e-01   4.3429453e-01   3.1785801e-01
   1.2100000e+02   4.2555843e-01   3.9643054e-01   4.1822516e-01   3.0761943e-01
   1.2300000e+02   3.9196933e-01   3.8278412e-01   3.9720678e-01   2.9348797e-01
   1.2500000e+02   3.5332505e-01   3.5759524e-01   3.6389792e-01   2.7340183e-01
   1.2700000e+02   3.2010903e-01   3.5067860e-01   3.4299199e-01   2.5990911e-01
   1.2900000e+02   2.9535461e-01   3.4584021e-01   3.3563939e-01   2.5047215e-01
   1.3100000e+02   2.8698230e-01   3.2847738e-01   3.3835277e-01   2.4143567e-01
   1.3300000e+02   2.9226939e-01   3.1381875e-01   3.4607498e-01   2.3205998e-01
   1.3500000e+02   3.1409256e-01   3.0308763e-01   3.5439695e-01   2.3024427e-01
   1.3700000e+02   3.4179999e-01   2.9651371e-01   3.6629251e-01   2.2847242e-01
   1.3900000e+02   3.6889843e-01   2.9548870e-01   3.7402422e-01   2.3674449e-01
   1.4100000e+02   3.9756637e-01   2.9771873e-01   3.8502265e-01   2.4853302e-01
   1.4300000e+02   4.2112556e-01   3.0475300e-01   3.9585396e-01   2.5687825e-01
   1.4500000e+02   4.4104572e-01   3.1916533e-01   4.0739899e-01   2.6880981e-01
   1.4700000e+02   4.5518390e-01   3.3155508e-01   4.1614106e-01   2.7902591e-01
   1.4900000e+02   4.6507038e-01   3.4213459e-01   4.2357879e-01   2.9017525e-01
   1.5100000e+02   4.7090866e-01   3.5394973e-01   4.3298468e-01   2.9958316e-01
   1.5300000e+02   4.7288640e-01   3.5536891e-01   4.3447862e-01   3.0156757e-01
   1.5500000e+02   4.7287259e-01   3.5883224e-01   4.3529126e-01   3.0302249e-01
   1.5700000e+02   4.6686626e-01   3.6647338e-01   4.3161799e-01   3.0750740e-01
   1.5900000e+02   4.5404254e-01   3.6966912e-01   4.2468169e-01   3.0585409e-01
   1.6100000e+02   4.3580435e-01   3.7482372e-01   4.1168050e-01   3.0106135e-01
   1.6300000e+02   4.0852316e-01   3.6673124e-01   3.9514064e-01   2.9129970e-01
   1.6500000e+02   3.7506233e-01   3.5471820e-01   3.7191701e-01   2.7707580e-01
   1.6700000e+02   3.3776456e-01   3.4134029e-01   3.4660637e-01   2.6193962e-01
   1.6900000e+02   3.0588654e-01   3.2317830e-01   3.2554179e-01   2.4702782e-01
   1.7100000e+02   2.8203218e-01   3.1786426e-01   3.1158061e-01   2.3191014e-01
   1.7300000e+02   2.7498280e-01   3.0816985e-01   3.1169594e-01   2.2798020e-01
   1.7500000e+02   2.8480272e-01   2.9707018e-01   3.1774726e-01   2.2059475e-01
   1.7700000e+02   3.0931245e-01   2.9124929e-01   3.2731978e-01   2.2052498e-01
   1.7900000e+02   3.3865914e-01   2.8774763e-01   3.4108565e-01   2.2625797e-01
   1.8100000e+02   3.6677752e-01   2.8402706e-01   3.5121488e-01   2.3001151e-01
   1.8300000e+02   3.8994818e-01   2.8975924e-01   3.6331441e-01   2.3971566e-01
   1.8500000e+02   4.1358526e-01   2.9707327e-01   3.7798958e-01   2.5073188e-01
   1.8700000e+02   4.3037153e-01   3.0874684e-01   3.8974075e-01   2.6033933e-01
   1.8900000e+02   4.4354367e-01   3.1892015e-01   3.9834800e-01   2.6828500e-01
   1.9100000e+02   4.5589997e-01   3.3163513e-01   4.1115588e-01   2.7931523e-01
   1.9300000e+02   4.6199869e-01   3.3801146e-01   4.1972436e-01   2.8641903e-01
   1.9500000e+02   4.6467659e-01   3.4505711e-01   4.2490400e-01   2.9189261e-01
   1.9700000e+02   4.6292077e-01   3.4797535e-01   4.2715782e-01   2.9594126e-01
   1.9900000e+02   4.5366593e-01   3.4611477e-01   4.2371655e-01   2.9173784e-01
   2.0100000e+02   4.2853145e-01   3.3314438e-01   3.9503732e-01   2.7077512e-01
   2.0300000e+02   4.0799940e-01   3.3796099e-01   3.8304392e-01   2.6772242e-01
   2.0500000e+02   3.7791717e-01   3.3521850e-01   3.6393409e-01   2.5703873e-01
   2.0700000e+02   3.4684726e-01   3.2934578e-01   3.4358840e-01   2.4606075e-01
   2.0900000e+02   3.1265964e-01   3.1978353e-01   3.2172364e-01   2.3478661e-01
   2.1100000e+02   2.8364053e-01   3.0915825e-01   3.0087680e-01   2.2584825e-01
   2.1300000e+02   2.6384964e-01   3.0100493e-01   2.9676592e-01   2.1740337e-01
   2.1500000e+02   2.6511565e-01   2.9601451e-01   2.9230395e-01   2.1157425e-01
   2.1700000e+02   2.8337815e-01   2.9283906e-01   2.9876533e-01   2.1655270e-01
   2.1900000e+02   3.0997650e-01   2.8682849e-01   3.1296195e-01   2.1977538e-01
   2.2100000e+02   3.3866816e-01   2.8314430e-01   3.2318137e-01   2.2067023e-01
   2.2300000e+02   3.6952433e-01   2.8413815e-01   3.3762902e-01   2.3120536e-01
   2.2500000e+02   3.9453577e-01   2.8825814e-01   3.4951494e-01   2.3572452e-01
   2.2700000e+02   4.1718594e-01   2.9837078e-01   3.6611777e-01   2.4559133e-01
   2.2900000e+02   4.3194717e-01   3.0654494e-01   3.7964526e-01   2.5095305e-01
   2.3100000e+02   4.4401660e-01   3.1427371e-01   3.9261809e-01   2.6047692e-01
   2.3300000e+02   4.5081074e-01   3.1983132e-01   3.9877832e-01   2.6417365e-01
   2.3500000e+02   4.5583003e-01   3.2541698e-01   4.1154919e-01   2.7091150e-01
   2.3700000e+02   4.5200456e-01   3.2803192e-01   4.1226374e-01   2.6972662e-01
   2.3900000e+02   4.4581221e-01   3.2936791e-01   4.1231968e-01   2.6830211e-01
   2.4100000e+02   4.3695394e-01   3.3076445e-01   4.0458753e-01   2.6558190e-01
   2.4300000e+02   4.2071087e-01   3.3625057e-01   3.9362698e-01   2.6246092e-01
   2.4500000e+02   4.0321663e-01   3.4300427e-01   3.8466643e-01   2.6338863e-01
   2.4700000e+02   3.7762470e-01   3.4105674e-01   3.6787137e-01   2.5516256e-01
   2.4900000e+02   3.4555863e-01   3.2870101e-01   3.4798753e-01   2.4687471e-01
   2.5100000e+02   3.1342742e-01   3.1869747e-01   3.2424762e-01   2.3431246e-01
   2.5300000e+02   2.8460115e-01   3.1448904e-01   3.0237818e-01   2.2500852e-01
   2.5500000e+02   2.6633243e-01   3.0538946e-01   2.8995494e-01   2.1644363e-01
   2.5700000e+02   2.6578942e-01   2.9243876e-01   2.8543879e-01   2.1306981e-01
   2.5900000e+02   2.8177765e-01   2.8388731e-01   2.8776214e-01   2.0888350e-01
   2.6100000e+02   3.0596587e-01   2.8148910e-01   2.9903344e-01   2.1508951e-01
   2.6300000e+02   3.3635355e-01   2.8207358e-01   3.1249049e-01   2.1963624e-01
   2.6500000e+02   3.6467445e-01   2.8230836e-01   3.3161979e-01   2.2759220e-01
   2.6700000e+02   3.8753157e-01   2.8988665e-01   3.5131015e-01   2.3699844e-01
   2.6900000e+02   4.0769584e-01   2.9862804e-01   3.6916991e-01   2.4793616e-01
   2.7100000e+02   4.2401420e-01   3.0703510e-01   3.8488386e-01   2.5451806e-01
   2.7300000e+02   4.3716495e-01   3.1632916e-01   3.9776106e-01   2.6224867e-01
   2.7500000e+02   4.4412569e-01   3.2610088e-01   4.1139127e-01   2.6787546e-01
   2.7700000e+02   4.4908882e-01   3.3253103e-01   4.1635185e-01   2.6951947e-01
   2.7900000e+02   4.4857062e-01   3.3808923e-01   4.2056928e-01   2.7135417e-01
   2.8100000e+02   4.4237567e-01   3.3698226e-01   4.2176861e-01   2.7053968e-01
   2.8300000e+02   4.3436636e-01   3.3871722e-01   4.1983206e-01   2.6931135e-01
   2.8500000e+02   4.1889307e-01   3.3515348e-01   4.0894662e-01   2.6382801e-01
   2.8700000e+02   3.9948679e-01   3.4035760e-01   3.9542087e-01   2.6214533e-01
   2.8900000e+02   3.7560549e-01   3.4355121e-01   3.7947055e-01   2.6055543e-01
   2.9100000e+02   3.4463036e-01   3.2996439e-01   3.5710497e-01   2.4870072e-01
   2.9300000e+02   3.1294709e-01   3.2149286e-01   3.3246162e-01   2.3765304e-01
   2.9500000e+02   2.8400740e-01   3.1502451e-01   3.0691155e-01   2.2688943e-01
   2.9700000e+02   2.6636321e-01   3.0732566e-01   2.8854614e-01   2.1901905e-01
   2.9900000e+02   2.6782191e-01   2.9501747e-01   2.8024119e-01   2.1754184e-01
   3.0100000e+02   2.7264914e-01   2.7513512e-01   2.7591732e-01   2.1772941e-01
   3.0300000e+02   3.0089176e-01   2.7075947e-01   2.8767091e-01   2.1204000e-01
   3.0500000e+02   3.3495388e-01   2.7619133e-01   3.1030145e-01   2.1967576e-01
   3.0700000e+02   3.6380724e-01   2.8019014e-01   3.3659072e-01   2.2691638e-01
   3.0900000e+02   3.9105744e-01   2.9124791e-01   3.6553087e-01   2.3922326e-01
   3.1100000e+02   4.1324033e-01   3.0378223e-01   3.8644910e-01   2.4826685e-01
   3.1300000e+02   4.3090008e-01   3.1370082e-01   4.0509455e-01   2.5680834e-01
   3.1500000e+02   4.4186894e-01   3.2189109e-01   4.1735900e-01   2.6294137e-01
   3.1700000e+02   4.4873976e-01   3.3249455e-01   4.2874838e-01   2.6819631e-01
   3.1900000e+02   4.5181553e-01   3.3626231e-01   4.3381162e-01   2.6884661e-01
   3.2100000e+02   4.4949093e-01   3.3682656e-01   4.3420329e-01   2.6896304e-01
   3.2300000e+02   4.4615480e-01   3.3853853e-01   4.3476122e-01   2.6818790e-01
   3.2500000e+02   4.3501489e-01   3.3788420e-01   4.2963054e-01   2.6528290e-01
   3.2700000e+02   4.2059008e-01   3.3803484e-01   4.1982981e-01   2.6089976e-01
   3.2900000e+02   3.9988292e-01   3.3113707e-01   4.0189763e-01   2.5194157e-01
   3.3100000e+02   3.7584395e-01   3.3629560e-01   3.8316073e-01   2.5389561e-01
   3.3300000e+02   3.4638059e-01   3.3082985e-01   3.6139830e-01   2.4654771e-01
   3.3500000e+02   3.1393679e-01   3.2732885e-01   3.3502682e-01   2.3737407e-01
   3.3700000e+02   2.8707833e-01   3.2101250e-01   3.0912077e-01   2.2809867e-01
   3.3900000e+02   2.7034279e-01   3.1413675e-01   2.8763871e-01   2.2164607e-01
   3.4100000e+02   2.7359683e-01   3.0458923e-01   2.8415133e-01   2.2156432e-01
   3.4300000e+02   2.8821226e-01   2.9109220e-01   2.9300012e-01   2.1783428e-01
   3.4500000e+02   3.1861308e-01   2.8050006e-01   3.1924306e-01   2.2269232e-01
   3.4700000e+02   3.4802874e-01   2.7657731e-01   3.4627744e-01   2.2726542e-01
   3.4900000e+02   3.7875479e-01   2.7980254e-01   3.7332307e-01   2.3784142e-01
   3.5100000e+02   4.0221680e-01   2.8552628e-01   3.9602499e-01   2.4300436e-01
   3.5300000e+02   4.2286648e-01   2.9547887e-01   4.1243980e-01   2.4730328e-01
   3.5500000e+02   4.4204056e-01   3.0611897e-01   4.2643890e-01   2.5600544e-01
   3.5700000e+02   4.5361574e-01   3.1699008e-01   4.3883337e-01   2.6081790e-01
   3.5900000e+02   4.6105416e-01   3.2673317e-01   4.4615152e-01   2.6621124e-01
   3.6100000e+02   4.6256471e-01   3.3419097e-01   4.4819640e-01   2.6904101e-01
   3.6300000e+02   4.6166879e-01   3.3634489e-01   4.5267091e-01   2.6821369e-01
   3.6500000e+02   4.5508231e-01   3.3982852e-01   4.5312894e-01   2.6812232e-01
   3.6700000e+02   4.4209804e-01   3.4023890e-01   4.4814121e-01   2.6560874e-01
   3.6900000e+02   4.2812766e-01   3.4250002e-01   4.3773889e-01   2.6224278e-01
   3.7100000e+02   4.0683556e-01   3.3344712e-01   4.2038365e-01   2.5584384e-01
   3.7300000e+02   3.8018938e-01   3.2944388e-01   3.9640702e-01   2.4803001e-01
   3.7500000e+02   3.5007719e-01   3.3010814e-01   3.6607105e-01   2.4266432e-01
   3.7700000e+02   3.1713093e-01   3.2423705e-01   3.3879890e-01   2.3686032e-01
   3.7900000e+02   2.9088039e-01   3.2081576e-01   3.0690025e-01   2.2868764e-01
   3.8100000e+02   2.7006965e-01   3.1461974e-01   2.8300912e-01   2.2287915e-01
   3.8300000e+02   2.7167373e-01   3.0151000e-01   2.8095379e-01   2.1837886e-01
   3.8500000e+02   2.9510290e-01   2.8933311e-01   3.0210060e-01   2.1803962e-01
   3.8700000e+02   3.2643865e-01   2.8364260e-01   3.3041635e-01   2.2399324e-01
   3.8900000e+02   3.5630545e-01   2.8275130e-01   3.6236044e-01   2.2909202e-01
   3.9100000e+02   3.8679963e-01   2.8278251e-01   3.9072529e-01   2.3700333e-01
   3.9300000e+02   4.1025034e-01   2.8990099e-01   4.1968494e-01   2.4610416e-01
   3.9500000e+02   4.3220060e-01   2.9709478e-01   4.4322639e-01   2.5693529e-01
   3.9700000e+02   4.4915744e-01   3.0676746e-01   4.5909187e-01   2.6267274e-01
   3.9900000e+02   4.6310995e-01   3.1678874e-01   4.7231561e-01   2.6914335e-01


==> fig_3sigma.txt <==
t	ekf	ocekf	rc		iekf   
1.0000000e+00    1.0032134e-01   1.0032134e-01   1.0032126e-01   1.0014513e-01
   3.0000000e+00   1.0032134e-01   1.0032134e-01   1.0032126e-01   1.0014513e-01
   5.0000000e+00   3.3588274e-01   3.1123344e-01   3.3382960e-01   3.3299734e-01
   7.0000000e+00   6.1749658e-01   5.4435527e-01   6.1048309e-01   6.0098332e-01
   9.0000000e+00   8.5908560e-01   7.4945071e-01   8.3409537e-01   8.3121095e-01
   1.1000000e+01   1.1695396e+00   1.0603687e+00   1.1194930e+00   1.1412021e+00
   1.3000000e+01   1.5959776e+00   1.4829649e+00   1.5049105e+00   1.5481953e+00
   1.5000000e+01   1.9623068e+00   1.8077504e+00   1.8446634e+00   1.8963959e+00
   1.7000000e+01   2.2767874e+00   2.1641142e+00   2.1691175e+00   2.2110707e+00
   1.9000000e+01   2.6897453e+00   2.6638732e+00   2.6756540e+00   2.7212985e+00
   2.1000000e+01   2.9428496e+00   2.9542320e+00   2.9153699e+00   2.9553934e+00
   2.3000000e+01   3.1863326e+00   3.2530267e+00   3.2255784e+00   3.2552359e+00
   2.5000000e+01   3.4588202e+00   3.5835049e+00   3.5663149e+00   3.5729466e+00
   2.7000000e+01   3.6606600e+00   3.7988459e+00   3.8416461e+00   3.8327537e+00
   2.9000000e+01   3.8767349e+00   4.0986708e+00   4.1253340e+00   4.1097831e+00
   3.1000000e+01   3.9171015e+00   4.3089244e+00   4.2918483e+00   4.2856562e+00
   3.3000000e+01   3.9861228e+00   4.3108461e+00   4.3041499e+00   4.3049381e+00
   3.5000000e+01   4.0277533e+00   4.4302977e+00   4.4518731e+00   4.4454704e+00
   3.7000000e+01   3.9791782e+00   4.3803278e+00   4.4292251e+00   4.4180878e+00
   3.9000000e+01   2.2405781e+00   2.4946985e+00   2.4877599e+00   2.5016271e+00
   4.1000000e+01   1.5091461e+00   1.6398891e+00   1.6618709e+00   1.6718010e+00
   4.3000000e+01   1.1088767e+00   1.2124538e+00   1.2319159e+00   1.2334387e+00
   4.5000000e+01   8.6457317e-01   9.9883987e-01   1.0140792e+00   1.0006591e+00
   4.7000000e+01   8.4654672e-01   9.1465241e-01   9.3926195e-01   9.2111464e-01
   4.9000000e+01   1.0219089e+00   1.0183341e+00   1.0619251e+00   1.0294524e+00
   5.1000000e+01   1.2304409e+00   1.1663496e+00   1.2225526e+00   1.2191506e+00
   5.3000000e+01   1.4554908e+00   1.3670453e+00   1.4418588e+00   1.4328741e+00
   5.5000000e+01   1.6795144e+00   1.6593850e+00   1.6386363e+00   1.7104882e+00
   5.7000000e+01   1.9257148e+00   1.9215274e+00   1.9353774e+00   1.9953760e+00
   5.9000000e+01   2.0389656e+00   1.9708138e+00   1.9813603e+00   2.1107801e+00
   6.1000000e+01   2.1793223e+00   2.1056953e+00   2.1186164e+00   2.2884998e+00
   6.3000000e+01   2.2037722e+00   2.1399357e+00   2.1421880e+00   2.2966245e+00
   6.5000000e+01   2.2096327e+00   2.2125858e+00   2.1903793e+00   2.3818766e+00
   6.7000000e+01   2.2623927e+00   2.3120734e+00   2.3533688e+00   2.4867211e+00
   6.9000000e+01   2.1926284e+00   2.2682547e+00   2.3162161e+00   2.4543031e+00
   7.1000000e+01   2.1160114e+00   2.1665563e+00   2.3257520e+00   2.3751913e+00
   7.3000000e+01   1.9821393e+00   2.0184508e+00   2.2241962e+00   2.2537684e+00
   7.5000000e+01   1.8163266e+00   1.7985309e+00   2.0156765e+00   2.0344280e+00
   7.7000000e+01   1.6586289e+00   1.6263965e+00   1.8445036e+00   1.8306820e+00
   7.9000000e+01   1.4759255e+00   1.4762115e+00   1.6867884e+00   1.6509962e+00
   8.1000000e+01   1.2372654e+00   1.2669365e+00   1.4182828e+00   1.3811214e+00
   8.3000000e+01   1.0060895e+00   1.0959123e+00   1.1524564e+00   1.1174526e+00
   8.5000000e+01   7.6423560e-01   8.9406538e-01   8.7824730e-01   8.4748475e-01
   8.7000000e+01   6.4200903e-01   7.8383116e-01   7.8574633e-01   7.6323236e-01
   8.9000000e+01   7.3808169e-01   8.3143010e-01   8.7304519e-01   8.6265248e-01
   9.1000000e+01   9.1901957e-01   9.4920626e-01   9.8757062e-01   1.0011033e+00
   9.3000000e+01   1.1229489e+00   1.1253168e+00   1.1566405e+00   1.1805420e+00
   9.5000000e+01   1.2825783e+00   1.2830270e+00   1.2608616e+00   1.3230568e+00
   9.7000000e+01   1.4653508e+00   1.5379622e+00   1.4511570e+00   1.5565323e+00
   9.9000000e+01   1.6139656e+00   1.6960656e+00   1.6822036e+00   1.7479539e+00
   1.0100000e+02   1.7362233e+00   1.8052242e+00   1.8039969e+00   1.8808665e+00
   1.0300000e+02   1.8582234e+00   1.9516678e+00   1.9263402e+00   2.0659074e+00
   1.0500000e+02   1.9349025e+00   2.1009978e+00   2.0888728e+00   2.2533160e+00
   1.0700000e+02   1.9644573e+00   2.0995461e+00   2.1145422e+00   2.3197283e+00
   1.0900000e+02   1.9608329e+00   2.0674424e+00   2.0960850e+00   2.2775343e+00
   1.1100000e+02   1.9571877e+00   2.1405614e+00   2.2087651e+00   2.3395137e+00
   1.1300000e+02   1.8746351e+00   2.0202294e+00   2.1090225e+00   2.1846004e+00
   1.1500000e+02   1.7508187e+00   1.9156595e+00   2.0209682e+00   2.0627763e+00
   1.1700000e+02   1.6274039e+00   1.7588893e+00   1.8975529e+00   1.9048459e+00
   1.1900000e+02   1.4738687e+00   1.6407281e+00   1.7958501e+00   1.7788348e+00
   1.2100000e+02   1.2956118e+00   1.4677744e+00   1.6193606e+00   1.5819845e+00
   1.2300000e+02   1.0662148e+00   1.1814440e+00   1.2521798e+00   1.2536686e+00
   1.2500000e+02   8.2742119e-01   9.5179408e-01   9.9060868e-01   9.9526576e-01
   1.2700000e+02   6.6710471e-01   8.0734754e-01   8.3372819e-01   8.1775152e-01
   1.2900000e+02   6.1239746e-01   7.3908300e-01   7.6552007e-01   7.3527078e-01
   1.3100000e+02   6.8692882e-01   7.7874370e-01   8.0399053e-01   7.8746849e-01
   1.3300000e+02   9.2820016e-01   9.4144422e-01   9.8409362e-01   9.8449008e-01
   1.3500000e+02   1.1263438e+00   1.1764567e+00   1.2186821e+00   1.2445186e+00
   1.3700000e+02   1.2873579e+00   1.3278260e+00   1.3640995e+00   1.4178296e+00
   1.3900000e+02   1.4583076e+00   1.5416865e+00   1.5080044e+00   1.6475179e+00
   1.4100000e+02   1.6362526e+00   1.7788936e+00   1.7528470e+00   1.9580346e+00
   1.4300000e+02   1.7397191e+00   1.9058296e+00   1.8893339e+00   2.0756033e+00
   1.4500000e+02   1.8032473e+00   1.9765029e+00   1.9844682e+00   2.1267619e+00
   1.4700000e+02   1.8734660e+00   2.1190391e+00   2.0795302e+00   2.2878966e+00
   1.4900000e+02   1.8819730e+00   2.0312178e+00   2.0366615e+00   2.2264259e+00
   1.5100000e+02   1.8954684e+00   2.1577369e+00   2.1104536e+00   2.3251769e+00
   1.5300000e+02   1.8390904e+00   2.0483390e+00   2.0838724e+00   2.2505320e+00
   1.5500000e+02   1.7769149e+00   2.0049071e+00   2.0440909e+00   2.1650364e+00
   1.5700000e+02   1.6946234e+00   1.9080326e+00   1.9582971e+00   2.0461863e+00
   1.5900000e+02   1.5847954e+00   1.8837628e+00   1.8719886e+00   1.9929761e+00
   1.6100000e+02   1.4223025e+00   1.6543268e+00   1.6869485e+00   1.7722013e+00
   1.6300000e+02   1.2498509e+00   1.4256132e+00   1.4883120e+00   1.5385858e+00
   1.6500000e+02   1.0545078e+00   1.1713606e+00   1.2538373e+00   1.2511142e+00
   1.6700000e+02   8.3295052e-01   9.3890607e-01   1.0016342e+00   9.7626542e-01
   1.6900000e+02   6.2755930e-01   7.6145801e-01   7.8857193e-01   7.6166334e-01
   1.7100000e+02   5.8635393e-01   7.2138825e-01   7.4941273e-01   7.1829152e-01
   1.7300000e+02   7.0473364e-01   8.0501649e-01   8.3669184e-01   8.2256389e-01
   1.7500000e+02   9.0594514e-01   9.5739938e-01   9.9310053e-01   9.8579151e-01
   1.7700000e+02   1.0874985e+00   1.0953361e+00   1.1369433e+00   1.1568383e+00
   1.7900000e+02   1.2302119e+00   1.2740154e+00   1.2588363e+00   1.3156606e+00
   1.8100000e+02   1.4038303e+00   1.5381375e+00   1.5055994e+00   1.6108774e+00
   1.8300000e+02   1.5409235e+00   1.7565488e+00   1.6549111e+00   1.8198231e+00
   1.8500000e+02   1.6538134e+00   1.9126441e+00   1.8287543e+00   1.9891413e+00
   1.8700000e+02   1.7497282e+00   2.1272194e+00   1.9774499e+00   2.2516236e+00
   1.8900000e+02   1.7974487e+00   2.1420779e+00   2.0111377e+00   2.2526640e+00
   1.9100000e+02   1.8212185e+00   2.1935867e+00   2.0567796e+00   2.2974189e+00
   1.9300000e+02   1.8135849e+00   2.2235452e+00   2.1005382e+00   2.2870396e+00
   1.9500000e+02   1.7689095e+00   2.1502484e+00   2.0890229e+00   2.2450586e+00
   1.9700000e+02   1.6860219e+00   2.0400955e+00   1.9929237e+00   2.1726410e+00
   1.9900000e+02   1.5902092e+00   1.9201926e+00   1.8573469e+00   2.0326696e+00
   2.0100000e+02   1.4795286e+00   1.7460081e+00   1.7575231e+00   1.8571996e+00
   2.0300000e+02   1.3164257e+00   1.4957626e+00   1.5130195e+00   1.5619009e+00
   2.0500000e+02   1.1311986e+00   1.2419123e+00   1.3210928e+00   1.3175331e+00
   2.0700000e+02   9.6835581e-01   1.0227082e+00   1.1212070e+00   1.1254613e+00
   2.0900000e+02   7.5153552e-01   8.2214465e-01   8.8687289e-01   8.6697992e-01
   2.1100000e+02   5.6979450e-01   7.0404728e-01   7.2865105e-01   7.1838437e-01
   2.1300000e+02   5.3184635e-01   6.9447517e-01   7.0998523e-01   6.7745483e-01
   2.1500000e+02   6.6589738e-01   7.6956572e-01   7.8418913e-01   7.8656985e-01
   2.1700000e+02   9.1181248e-01   9.8096756e-01   9.8607491e-01   1.0159248e+00
   2.1900000e+02   1.0945965e+00   1.1724367e+00   1.1314499e+00   1.2210634e+00
   2.2100000e+02   1.2465008e+00   1.3455193e+00   1.3058080e+00   1.4247889e+00
   2.2300000e+02   1.3713944e+00   1.5309542e+00   1.4449663e+00   1.6173617e+00
   2.2500000e+02   1.5200055e+00   1.7705214e+00   1.6456885e+00   1.8562426e+00
   2.2700000e+02   1.6282955e+00   1.9424546e+00   1.8459379e+00   2.0291588e+00
   2.2900000e+02   1.7287969e+00   2.1310394e+00   2.0433590e+00   2.2570948e+00
   2.3100000e+02   1.7756790e+00   2.1438773e+00   2.1032571e+00   2.2957070e+00
   2.3300000e+02   1.8062271e+00   2.1768410e+00   2.1629372e+00   2.4095512e+00
   2.3500000e+02   1.8037973e+00   2.1993184e+00   2.1566407e+00   2.4045950e+00
   2.3700000e+02   1.7481653e+00   2.1693743e+00   2.1063818e+00   2.3679530e+00
   2.3900000e+02   1.6419435e+00   1.9826753e+00   1.9356536e+00   2.1039415e+00
   2.4100000e+02   1.5392184e+00   1.7709224e+00   1.8200497e+00   1.9511468e+00
   2.4300000e+02   1.4066579e+00   1.6376002e+00   1.6687572e+00   1.7425170e+00
   2.4500000e+02   1.2832828e+00   1.5376716e+00   1.5440553e+00   1.6349430e+00
   2.4700000e+02   1.1146269e+00   1.3166320e+00   1.3338779e+00   1.3998939e+00
   2.4900000e+02   9.3617681e-01   1.1086719e+00   1.1330765e+00   1.1817477e+00
   2.5100000e+02   7.4339021e-01   8.8675500e-01   9.1155084e-01   9.0257410e-01
   2.5300000e+02   6.1073806e-01   7.5723729e-01   7.8100125e-01   7.5449606e-01
   2.5500000e+02   5.5954832e-01   6.9284001e-01   7.2008850e-01   6.8387217e-01
   2.5700000e+02   7.0025125e-01   7.6492363e-01   8.1312065e-01   7.8366226e-01
   2.5900000e+02   8.9995693e-01   9.4005240e-01   9.7105394e-01   9.8420832e-01
   2.6100000e+02   1.0522624e+00   1.1487531e+00   1.1203429e+00   1.1883015e+00
   2.6300000e+02   1.2116718e+00   1.3615386e+00   1.3037849e+00   1.4013969e+00
   2.6500000e+02   1.3701201e+00   1.5754135e+00   1.4877695e+00   1.6487881e+00
   2.6700000e+02   1.5000439e+00   1.8177069e+00   1.6478534e+00   1.9355209e+00
   2.6900000e+02   1.5970617e+00   1.9926211e+00   1.8018804e+00   2.1317769e+00
   2.7100000e+02   1.6680005e+00   2.0754836e+00   1.8859388e+00   2.1912099e+00
   2.7300000e+02   1.7318773e+00   2.1682015e+00   2.0737570e+00   2.3603708e+00
   2.7500000e+02   1.7405018e+00   2.1160107e+00   2.0878557e+00   2.3134005e+00
   2.7700000e+02   1.7389952e+00   2.1361713e+00   2.1423541e+00   2.3422969e+00
   2.7900000e+02   1.6844494e+00   2.1038933e+00   2.0359168e+00   2.2714681e+00
   2.8100000e+02   1.5893144e+00   1.9726078e+00   1.9365725e+00   2.1600567e+00
   2.8300000e+02   1.5079161e+00   1.9848404e+00   1.8653603e+00   2.1046765e+00
   2.8500000e+02   1.3694662e+00   1.7181203e+00   1.6510331e+00   1.7992579e+00
   2.8700000e+02   1.2619257e+00   1.5725687e+00   1.5265797e+00   1.6786303e+00
   2.8900000e+02   1.1022965e+00   1.3596650e+00   1.3300708e+00   1.4672012e+00
   2.9100000e+02   9.1908569e-01   1.0874524e+00   1.1082915e+00   1.2003501e+00
   2.9300000e+02   7.4739868e-01   8.8835778e-01   9.0588724e-01   9.5645178e-01
   2.9500000e+02   5.6668229e-01   7.0355848e-01   7.4681082e-01   7.2736206e-01
   2.9700000e+02   5.5390836e-01   6.8267565e-01   7.1800118e-01   6.7843402e-01
   2.9900000e+02   7.0755748e-01   8.0546995e-01   8.4830335e-01   8.1484313e-01
   3.0100000e+02   8.7802469e-01   1.0012275e+00   9.9469948e-01   1.0248286e+00
   3.0300000e+02   1.0832893e+00   1.2454140e+00   1.1984979e+00   1.2779911e+00
   3.0500000e+02   1.2168645e+00   1.3872943e+00   1.3279517e+00   1.4113847e+00
   3.0700000e+02   1.3623339e+00   1.6140713e+00   1.5527965e+00   1.6766421e+00
   3.0900000e+02   1.4740786e+00   1.7755163e+00   1.7346731e+00   1.8616378e+00
   3.1100000e+02   1.5790839e+00   1.9433003e+00   1.8603424e+00   2.0395106e+00
   3.1300000e+02   1.6720433e+00   2.1983167e+00   1.9879423e+00   2.2839718e+00
   3.1500000e+02   1.6870425e+00   2.1049102e+00   1.9313736e+00   2.1760467e+00
   3.1700000e+02   1.6977711e+00   2.1032248e+00   1.9460841e+00   2.2249901e+00
   3.1900000e+02   1.7190376e+00   2.2754499e+00   2.0788222e+00   2.4181759e+00
   3.2100000e+02   1.6609880e+00   2.1404966e+00   1.9743276e+00   2.2986169e+00
   3.2300000e+02   1.5924355e+00   1.9965147e+00   1.9204803e+00   2.1957733e+00
   3.2500000e+02   1.5050728e+00   1.9553907e+00   1.8365239e+00   2.0843945e+00
   3.2700000e+02   1.3803498e+00   1.7312600e+00   1.6318770e+00   1.8352311e+00
   3.2900000e+02   1.2359233e+00   1.5548823e+00   1.4632714e+00   1.6610444e+00
   3.3100000e+02   1.0580827e+00   1.3204294e+00   1.2717169e+00   1.4184927e+00
   3.3300000e+02   8.6291715e-01   1.0373058e+00   1.0464316e+00   1.1393680e+00
   3.3500000e+02   6.9513441e-01   8.4627899e-01   8.5896323e-01   9.0745706e-01
   3.3700000e+02   5.6032591e-01   6.9815941e-01   7.3224464e-01   7.0934607e-01
   3.3900000e+02   5.3963666e-01   6.7125272e-01   7.0877834e-01   6.7203883e-01
   3.4100000e+02   6.8482630e-01   7.5928757e-01   8.1742571e-01   7.6934345e-01
   3.4300000e+02   9.0405613e-01   9.8220327e-01   1.0040736e+00   9.8943234e-01
   3.4500000e+02   1.0518631e+00   1.1994638e+00   1.2077351e+00   1.2053856e+00
   3.4700000e+02   1.1737165e+00   1.3850121e+00   1.3695611e+00   1.4107889e+00
   3.4900000e+02   1.3135222e+00   1.6213413e+00   1.5395241e+00   1.6505149e+00
   3.5100000e+02   1.4223952e+00   1.7612665e+00   1.6292306e+00   1.7994493e+00
   3.5300000e+02   1.5225631e+00   1.8837996e+00   1.7439216e+00   1.9312054e+00
   3.5500000e+02   1.6160546e+00   2.0736509e+00   1.9808836e+00   2.1881253e+00
   3.5700000e+02   1.6587896e+00   2.1115924e+00   2.0034885e+00   2.2997542e+00
   3.5900000e+02   1.6648614e+00   2.0826537e+00   1.9682000e+00   2.2728656e+00
   3.6100000e+02   1.6457555e+00   2.0544544e+00   1.9425467e+00   2.2255717e+00
   3.6300000e+02   1.6130900e+00   2.0438315e+00   1.9302723e+00   2.2530881e+00
   3.6500000e+02   1.5292629e+00   1.9359817e+00   1.8435914e+00   2.1608671e+00
   3.6700000e+02   1.4395328e+00   1.7406580e+00   1.6557816e+00   1.9467641e+00
   3.6900000e+02   1.3614766e+00   1.6279018e+00   1.5517272e+00   1.8324974e+00
   3.7100000e+02   1.2089069e+00   1.4911347e+00   1.4489496e+00   1.6523632e+00
   3.7300000e+02   1.0407014e+00   1.2560802e+00   1.2318217e+00   1.3795827e+00
   3.7500000e+02   8.5756934e-01   1.0533361e+00   1.0129790e+00   1.1322276e+00
   3.7700000e+02   7.0905295e-01   9.2745191e-01   8.8020237e-01   9.6522509e-01
   3.7900000e+02   5.8508101e-01   7.7745208e-01   7.7428228e-01   7.8346312e-01
   3.8100000e+02   5.9761033e-01   7.3015827e-01   7.6594859e-01   7.0867490e-01
   3.8300000e+02   7.5503432e-01   8.4264506e-01   9.0283037e-01   8.4643787e-01
   3.8500000e+02   9.0319154e-01   9.8711134e-01   1.0042137e+00   9.9891576e-01
   3.8700000e+02   1.0725569e+00   1.2603139e+00   1.2127260e+00   1.2897621e+00
   3.8900000e+02   1.2207464e+00   1.5265512e+00   1.4099836e+00   1.5720781e+00
   3.9100000e+02   1.3369069e+00   1.6856135e+00   1.5529205e+00   1.7718096e+00
   3.9300000e+02   1.4351577e+00   1.8077324e+00   1.6262993e+00   1.9328263e+00
   3.9500000e+02   1.5165476e+00   1.9030154e+00   1.7239962e+00   2.0492719e+00
   3.9700000e+02   1.5658034e+00   2.0228841e+00   1.8245819e+00   2.1374860e+00
   3.9900000e+02   1.5964394e+00   2.0609902e+00   1.9164756e+00   2.1855076e+00



==> fig_traj.txt <==
       x               y   x_range y_range x_fea   y_fea   x_init  y_init
   3.8445547e+00   8.7992387e-01   5.0000000e+00   0.0000000e+00   9.9135184e+00   9.6423975e+00 0 0
   5.4015792e+00   2.1262051e+00   4.9974827e+00   1.5863967e-01   8.5404697e+00   1.2337157e+01 
   6.5207602e+00   3.7769552e+00   4.9899334e+00   3.1711960e-01   6.4018962e+00   1.4475731e+01
   7.1021246e+00   5.6847177e+00   4.9773596e+00   4.7528022e-01   3.7071364e+00   1.5848780e+01
   7.0937409e+00   7.6790777e+00   4.9597741e+00   6.3296227e-01   7.1997212e-01   1.6321900e+01
   6.4963580e+00   9.5818850e+00   4.9371944e+00   7.9000698e-01  -2.2671922e+00   1.5848780e+01
   5.3633383e+00   1.1223168e+01   4.9096435e+00   9.4625622e-01  -4.9619520e+00   1.4475731e+01
   3.7958910e+00   1.2456315e+01   4.8771489e+00   1.1015527e+00  -7.1005255e+00   1.2337157e+01
   1.9340316e+00   1.3171172e+01   4.8397435e+00   1.2557399e+00  -8.4735742e+00   9.6423975e+00
  -5.5925515e-02   1.3303885e+01   4.7974649e+00   1.4086628e+00  -8.9466945e+00   6.6552332e+00
  -1.9962235e+00   1.2842598e+01   4.7503556e+00   1.5601672e+00  -8.4735742e+00   3.6680689e+00
  -3.7135413e+00   1.1828516e+01   4.6984631e+00   1.7101007e+00  -7.1005255e+00   9.7330910e-01
  -5.0544760e+00   1.0352225e+01   4.6418397e+00   1.8583123e+00  -4.9619520e+00  -1.1652644e+00
  -5.8992458e+00   8.5455964e+00   4.5805423e+00   2.0046527e+00  -2.2671922e+00  -2.5383131e+00
  -6.1723902e+00   6.5700119e+00   4.5146327e+00   2.1489746e+00   7.1997212e-01  -3.0114335e+00
  -5.8495097e+00   4.6019442e+00   4.4441772e+00   2.2911326e+00   3.7071364e+00  -2.5383131e+00
  -4.9594465e+00   2.8171950e+00   4.3692469e+00   2.4309837e+00   6.4018962e+00  -1.1652644e+00
  -3.5817072e+00   1.3751907e+00   4.2899171e+00   2.5683870e+00   8.5404697e+00   9.7330910e-01
  -1.8393611e+00   4.0474111e-01   4.2062677e+00   2.7032041e+00   9.9135184e+00   3.6680689e+00
   1.1195310e-01  -7.4662938e-03   4.1183829e+00   2.8352993e+00   1.0386639e+01   6.6552332e+00
   2.0979304e+00   1.7538971e-01   4.0263513e+00   2.9645396e+00   8.5404697e+00   1.2337157e+01
   3.9411693e+00   9.3697515e-01   3.9302655e+00   3.0907949e+00   8.5404697e+00   1.2337157e+01
   5.4770189e+00   2.2092599e+00   3.8302222e+00   3.2139380e+00   8.5404697e+00   1.2337157e+01
   6.5682861e+00   3.8785944e+00   3.7263222e+00   3.3338450e+00   8.5404697e+00   1.2337157e+01
   7.1174915e+00   5.7958622e+00   3.6186702e+00   3.4503951e+00   8.5404697e+00   1.2337157e+01
   7.0755760e+00   7.7897993e+00   3.5073744e+00   3.5634709e+00   8.5404697e+00   1.2337157e+01
   6.4462839e+00   9.6822933e+00   3.3925471e+00   3.6729585e+00   8.5404697e+00   1.2337157e+01
   5.2858280e+00   1.1304293e+01   3.2743037e+00   3.7787479e+00   8.5404697e+00   1.2337157e+01
   3.6978683e+00   1.2510911e+01   3.1527633e+00   3.8807323e+00   8.5404697e+00   1.2337157e+01
   1.8242526e+00   1.3194363e+01   3.0280484e+00   3.9788092e+00   8.5404697e+00   1.2337157e+01
  -1.6765471e-01   1.3293598e+01   2.9002845e+00   4.0728798e+00   8.5404697e+00   1.2337157e+01
  -2.0999224e+00   1.2799752e+01   2.7696003e+00   4.1628493e+00   8.5404697e+00   1.2337157e+01
  -3.7999467e+00   1.1756939e+01   2.6361273e+00   4.2486271e+00   8.5404697e+00   1.2337157e+01
  -5.1158696e+00   1.0258310e+01   2.5000000e+00   4.3301270e+00   8.5404697e+00   1.2337157e+01
  -5.9301436e+00   8.4377328e+00   2.3613554e+00   4.4072668e+00   8.5404697e+00   1.2337157e+01
  -6.1700320e+00   6.4578349e+00   2.2203331e+00   4.4799689e+00   8.5404697e+00   1.2337157e+01
  -5.8141064e+00   4.4954743e+00   2.0770751e+00   4.5481600e+00   8.5404697e+00   1.2337157e+01
  -4.8941604e+00   2.7259428e+00   1.9317256e+00   4.6117715e+00   8.5404697e+00   1.2337157e+01
  -3.4923701e+00   1.3073075e+00   1.7844311e+00   4.6707393e+00   8.5404697e+00   1.2337157e+01
  -1.7339533e+00   3.6629077e-01   1.6353398e+00   4.7250041e+00   8.5404697e+00   1.2337157e+01
   2.2401591e-01  -1.3049164e-02   1.4846019e+00   4.7745112e+00   8.5404697e+00   1.2337157e+01
   2.2066379e+00   2.0317302e-01   1.3323691e+00   4.8192108e+00   8.5404697e+00   1.2337157e+01
   4.0368111e+00   9.9564283e-01   1.1787947e+00   4.8590578e+00   8.5404697e+00   1.2337157e+01
   5.5510514e+00   2.2935713e+00   1.0240333e+00   4.8940122e+00   8.5404697e+00   1.2337157e+01
   6.6140964e+00   3.9810184e+00   8.6824089e-01   4.9240388e+00   8.5404697e+00   1.2337157e+01
   7.1309873e+00   5.9072494e+00   7.1157419e-01   4.9491072e+00   8.5404697e+00   1.2337157e+01
   7.0555519e+00   7.9001999e+00   5.5419100e-01   4.9691923e+00   8.5404697e+00   1.2337157e+01
   6.3945286e+00   9.7818455e+00   3.9624978e-01   4.9842739e+00   8.5404697e+00   1.2337157e+01
   5.2069646e+00   1.1384104e+01   2.3790958e-01   4.9943367e+00   8.5404697e+00   1.2337157e+01
   3.5989414e+00   1.2563852e+01   7.9329819e-02   4.9993706e+00   8.5404697e+00   1.2337157e+01
   1.7140991e+00   1.3215704e+01  -7.9329819e-02   4.9993706e+00   8.5404697e+00   1.2337157e+01
  -2.7919514e-01   1.3281433e+01  -2.3790958e-01   4.9943367e+00   8.5404697e+00   1.2337157e+01
  -2.2028862e+00   1.2755168e+01  -3.9624978e-01   4.9842739e+00   8.5404697e+00   1.2337157e+01
  -3.8851364e+00   1.1683918e+01  -5.5419100e-01   4.9691923e+00   8.5404697e+00   1.2337157e+01
  -5.1756755e+00   1.0163375e+01  -7.1157419e-01   4.9491072e+00   8.5404697e+00   1.2337157e+01
  -5.9592234e+00   8.3293648e+00  -8.6824089e-01   4.9240388e+00   8.5404697e+00   1.2337157e+01
  -6.1657881e+00   6.3457134e+00  -1.0240333e+00   4.8940122e+00   8.5404697e+00   1.2337157e+01
  -5.7769178e+00   4.3896147e+00  -1.1787947e+00   4.8590578e+00   8.5404697e+00   1.2337157e+01
  -4.8273491e+00   2.6358013e+00  -1.3323691e+00   4.8192108e+00   8.5404697e+00   1.2337157e+01
  -3.4019042e+00   1.2409360e+00  -1.4846019e+00   4.7745112e+00   8.5404697e+00   1.2337157e+01
  -1.6279138e+00   3.2961818e-01  -1.6353398e+00   4.7250041e+00   8.5404697e+00   1.2337157e+01
   3.3615675e-01  -1.6747032e-02  -1.7844311e+00   4.6707393e+00   8.5404697e+00   1.2337157e+01
   2.3148630e+00   2.3278019e-01  -1.9317256e+00   4.6117715e+00   8.5404697e+00   1.2337157e+01
   4.1314529e+00   1.0559103e+00  -2.0770751e+00   4.5481600e+00   8.5404697e+00   1.2337157e+01
   5.6236559e+00   2.3791156e+00  -2.2203331e+00   4.4799689e+00   8.5404697e+00   1.2337157e+01
   6.6581781e+00   4.0841981e+00  -2.3613554e+00   4.4072668e+00   8.5404697e+00   1.2337157e+01
   7.1426085e+00   6.0188477e+00  -2.5000000e+00   4.3301270e+00   8.5404697e+00   1.2337157e+01
   7.0336745e+00   8.0102481e+00  -2.6361273e+00   4.2486271e+00   8.5404697e+00   1.2337157e+01
   6.3411068e+00   9.8805134e+00  -2.7696003e+00   4.1628493e+00   8.5404697e+00   1.2337157e+01
   5.1267704e+00   1.1462578e+01  -2.9002845e+00   4.0728798e+00   8.5404697e+00   1.2337157e+01
   3.4991384e+00   1.2615122e+01  -3.0280484e+00   3.9788092e+00   8.5404697e+00   1.2337157e+01
   1.6036023e+00   1.3235190e+01  -3.1527633e+00   3.8807323e+00   8.5404697e+00   1.2337157e+01
  -3.9051528e-01   1.3267395e+01  -3.2743037e+00   3.7787479e+00   8.5404697e+00   1.2337157e+01
  -2.3050858e+00   1.2708860e+01  -3.3925471e+00   3.6729585e+00   8.5404697e+00   1.2337157e+01
  -3.9690864e+00   1.1609476e+01  -3.5073744e+00   3.5634709e+00   8.5404697e+00   1.2337157e+01
  -5.2338767e+00   1.0067449e+01  -3.6186702e+00   3.4503951e+00   8.5404697e+00   1.2337157e+01
  -5.9864770e+00   8.2205233e+00  -3.7263222e+00   3.3338450e+00   8.5404697e+00   1.2337157e+01
  -6.1596596e+00   6.2336791e+00  -3.8302222e+00   3.2139380e+00   8.5404697e+00   1.2337157e+01
  -5.7379546e+00   4.2843953e+00  -3.9302655e+00   3.0907949e+00   8.5404697e+00   1.2337157e+01
  -4.7590317e+00   2.5467958e+00  -4.0263513e+00   2.9645396e+00   8.5404697e+00   1.2337157e+01
  -3.3103352e+00   1.1760951e+00  -4.1183829e+00   2.8352993e+00   8.5404697e+00   1.2337157e+01
  -1.5212728e+00   2.9473371e-01  -4.2062677e+00   2.7032041e+00   8.5404697e+00   1.2337157e+01
   4.4834391e-01  -1.8558852e-02  -4.2899171e+00   2.5683870e+00   8.5404697e+00   1.2337157e+01
   2.4225749e+00   2.6420287e-01  -4.3692469e+00   2.4309837e+00   8.5404697e+00   1.2337157e+01
   4.2250680e+00   1.1177606e+00  -4.4441772e+00   2.2911326e+00   8.5404697e+00   1.2337157e+01
   5.6948118e+00   2.4658686e+00  -4.5146327e+00   2.1489746e+00   8.5404697e+00   1.2337157e+01
   6.7005186e+00   4.1881043e+00  -4.5805423e+00   2.0046527e+00   8.5404697e+00   1.2337157e+01
   7.1523516e+00   6.1306257e+00  -4.6418397e+00   1.8583123e+00   8.5404697e+00   1.2337157e+01
   7.0099497e+00   8.1199130e+00  -4.6984631e+00   1.7101007e+00   8.5404697e+00   1.2337157e+01
   6.2860335e+00   9.9782691e+00  -4.7503556e+00   1.5601672e+00   8.5404697e+00   1.2337157e+01
   5.0452681e+00   1.1539693e+01  -4.7974649e+00   1.4086628e+00   8.5404697e+00   1.2337157e+01
   3.3984875e+00   1.2664706e+01  -4.8397435e+00   1.2557399e+00   8.5404697e+00   1.2337157e+01
   1.4927936e+00   1.3252816e+01  -4.8771489e+00   1.1015527e+00   8.5404697e+00   1.2337157e+01
  -5.0158364e-01   1.3251487e+01  -4.9096435e+00   9.4625622e-01   8.5404697e+00   1.2337157e+01
  -2.4064923e+00   1.2660839e+01  -4.9371944e+00   7.9000698e-01   8.5404697e+00   1.2337157e+01
  -4.0517728e+00   1.1533633e+01  -4.9597741e+00   6.3296227e-01   8.5404697e+00   1.2337157e+01
  -5.2904569e+00   9.9705578e+00  -4.9773596e+00   4.7528022e-01   8.5404697e+00   1.2337157e+01
  -6.0118967e+00   8.1112389e+00  -4.9899334e+00   3.1711960e-01   8.5404697e+00   1.2337157e+01
  -6.1516482e+00   6.1217637e+00  -4.9974827e+00   1.5863967e-01   8.5404697e+00   1.2337157e+01
  -5.6972278e+00   4.1798460e+00  -5.0000000e+00   6.1232340e-16   8.5404697e+00   1.2337157e+01
  -4.6892274e+00   2.4589516e+00  -4.9974827e+00  -1.5863967e-01   8.5404697e+00   1.2337157e+01
  -3.2176889e+00   1.1128029e+00  -4.9899334e+00  -3.1711960e-01   8.5404697e+00   1.2337157e+01
  -1.4140603e+00   2.6164722e-01  -4.9773596e+00  -4.7528022e-01   8.5404697e+00   1.2337157e+01
   5.6054568e-01  -1.8484113e-02  -4.9597741e+00  -6.3296227e-01   8.5404697e+00   1.2337157e+01
   2.5297432e+00   2.9743216e-01  -4.9371944e+00  -7.9000698e-01   8.5404697e+00   1.2337157e+01
   4.3176299e+00   1.1811762e+00  -4.9096435e+00  -9.4625622e-01   8.5404697e+00   1.2337157e+01
   5.7644990e+00   2.5538057e+00  -4.8771489e+00  -1.1015527e+00   8.5404697e+00   1.2337157e+01
   6.7411062e+00   4.2927079e+00  -4.8397435e+00  -1.2557399e+00   8.5404697e+00   1.2337157e+01
   7.1602139e+00   6.2425517e+00  -4.7974649e+00  -1.4086628e+00   8.5404697e+00   1.2337157e+01
   6.9843845e+00   8.2291634e+00  -4.7503556e+00  -1.5601672e+00   8.5404697e+00   1.2337157e+01
   6.2293244e+00   1.0075085e+01  -4.6984631e+00  -1.7101007e+00   8.5404697e+00   1.2337157e+01
   4.9624807e+00   1.1615426e+01  -4.6418397e+00  -1.8583123e+00   8.5404697e+00   1.2337157e+01
   3.2970170e+00   1.2712591e+01  -4.5805423e+00  -2.0046527e+00   8.5404697e+00   1.2337157e+01
   1.3817041e+00   1.3268576e+01  -4.5146327e+00  -2.1489746e+00   8.5404697e+00   1.2337157e+01
  -6.1236882e-01   1.3233714e+01  -4.4441772e+00  -2.2911326e+00   8.5404697e+00   1.2337157e+01
  -2.5070772e+00   1.2611121e+01  -4.3692469e+00  -2.4309837e+00   8.5404697e+00   1.2337157e+01
  -4.1331722e+00   1.1456410e+01  -4.2899171e+00  -2.5683870e+00   8.5404697e+00   1.2337157e+01
  -5.3453998e+00   9.8727288e+00  -4.2062677e+00  -2.7032041e+00   8.5404697e+00   1.2337157e+01
  -6.0354753e+00   8.0015425e+00  -4.1183829e+00  -2.8352993e+00   8.5404697e+00   1.2337157e+01
  -6.1417562e+00   6.0099988e+00  -4.0263513e+00  -2.9645396e+00   8.5404697e+00   1.2337157e+01
  -5.6547488e+00   4.0759962e+00  -3.9302655e+00  -3.0907949e+00   8.5404697e+00   1.2337157e+01
  -4.6179560e+00   2.3722935e+00  -3.8302222e+00  -3.2139380e+00   8.5404697e+00   1.2337157e+01
  -3.1239915e+00   1.0510773e+00  -3.7263222e+00  -3.3338450e+00   8.5404697e+00   1.2337157e+01
  -1.3063066e+00   2.3036807e-01  -3.6186702e+00  -3.4503951e+00   8.5404697e+00   1.2337157e+01
   6.7273032e-01  -1.6522834e-02  -3.5073744e+00  -3.5634709e+00   8.5404697e+00   1.2337157e+01
   2.6363377e+00   3.3245867e-01  -3.3925471e+00  -3.6729585e+00   8.5404697e+00   1.2337157e+01
   4.4091125e+00   1.2461391e+00  -3.2743037e+00  -3.7787479e+00   8.5404697e+00   1.2337157e+01
   5.8326978e+00   2.6429021e+00  -3.1527633e+00  -3.8807323e+00   8.5404697e+00   1.2337157e+01
   6.7799291e+00   4.3979790e+00  -3.0280484e+00  -3.9788092e+00   8.5404697e+00   1.2337157e+01
   7.1661931e+00   6.3545940e+00  -2.9002845e+00  -4.0728798e+00   8.5404697e+00   1.2337157e+01
   6.9569859e+00   8.3379686e+00  -2.7696003e+00  -4.1628493e+00   8.5404697e+00   1.2337157e+01
   6.1709954e+00   1.0170934e+01  -2.6361273e+00  -4.2486271e+00   8.5404697e+00   1.2337157e+01
   4.8784317e+00   1.1689756e+01  -2.5000000e+00  -4.3301270e+00   8.5404697e+00   1.2337157e+01
   3.1947558e+00   1.2758764e+01  -2.3613554e+00  -4.4072668e+00   8.5404697e+00   1.2337157e+01
   1.2703654e+00   1.3282466e+01  -2.2203331e+00  -4.4799689e+00   8.5404697e+00   1.2337157e+01
  -7.2283951e-01   1.3214081e+01  -2.0770751e+00  -4.5481600e+00   8.5404697e+00   1.2337157e+01
  -2.6068118e+00   1.2559718e+01  -1.9317256e+00  -4.6117715e+00   8.5404697e+00   1.2337157e+01
  -4.2132618e+00   1.1377830e+01  -1.7844311e+00  -4.6707393e+00   8.5404697e+00   1.2337157e+01
  -5.3986902e+00   9.7739898e+00  -1.6353398e+00  -4.7250041e+00   8.5404697e+00   1.2337157e+01
  -6.0572061e+00   7.8914652e+00  -1.4846019e+00  -4.7745112e+00   8.5404697e+00   1.2337157e+01
  -6.1299864e+00   5.8984160e+00  -1.3323691e+00  -4.8192108e+00   8.5404697e+00   1.2337157e+01
  -5.6105297e+00   3.9728753e+00  -1.1787947e+00  -4.8590578e+00   8.5404697e+00   1.2337157e+01
  -4.5452376e+00   2.2868460e+00  -1.0240333e+00  -4.8940122e+00   8.5404697e+00   1.2337157e+01
  -3.0292695e+00   9.9093599e-01  -8.6824089e-01  -4.9240388e+00   8.5404697e+00   1.2337157e+01
  -1.1980422e+00   2.0090510e-01  -7.1157419e-01  -4.9491072e+00   8.5404697e+00   1.2337157e+01
   7.8486614e-01  -1.2675572e-02  -5.5419100e-01  -4.9691923e+00   8.5404697e+00   1.2337157e+01
   2.7423282e+00   3.6927250e-01  -3.9624978e-01  -4.9842739e+00   8.5404697e+00   1.2337157e+01
   4.4994898e+00   1.3126310e+00  -2.3790958e-01  -4.9943367e+00   8.5404697e+00   1.2337157e+01
   5.8993889e+00   2.7331326e+00  -7.9329819e-02  -4.9993706e+00   8.5404697e+00   1.2337157e+01
   6.8169766e+00   4.5038881e+00   7.9329819e-02  -4.9993706e+00   8.5404697e+00   1.2337157e+01
   7.1702877e+00   6.4667211e+00   2.3790958e-01  -4.9943367e+00   8.5404697e+00   1.2337157e+01 0 0
   6.9277618e+00   8.4462976e+00   3.9624978e-01  -4.9842739e+00   8.5404697e+00   1.2337157e+01
   6.1110631e+00   1.0265788e+01   5.5419100e-01  -4.9691923e+00   8.5404697e+00   1.2337157e+01
   4.7931448e+00   1.1762663e+01   7.1157419e-01  -4.9491072e+00   8.5404697e+00   1.2337157e+01
   3.0917327e+00   1.2803210e+01   8.6824089e-01  -4.9240388e+00   8.5404697e+00   1.2337157e+01
   1.1588088e+00   1.3294481e+01   1.0240333e+00  -4.8940122e+00   8.5404697e+00   1.2337157e+01
  -8.3296446e-01   1.3192593e+01   1.1787947e+00  -4.8590578e+00   8.5404697e+00   1.2337157e+01
  -2.7056680e+00   1.2506646e+01   1.3323691e+00  -4.8192108e+00   8.5404697e+00   1.2337157e+01
  -4.2920188e+00   1.1297913e+01   1.4846019e+00  -4.7745112e+00   8.5404697e+00   1.2337157e+01
  -5.4503128e+00   9.6743688e+00   1.6353398e+00  -4.7250041e+00   8.5404697e+00   1.2337157e+01
  -6.0770831e+00   7.7810381e+00   1.7844311e+00  -4.6707393e+00   8.5404697e+00   1.2337157e+01
  -6.1163421e+00   5.7870469e+00   1.9317256e+00  -4.6117715e+00   8.5404697e+00   1.2337157e+01
  -5.5645830e+00   3.8705125e+00   2.0770751e+00  -4.5481600e+00   8.5404697e+00   1.2337157e+01
  -4.4710928e+00   2.2026332e+00   2.2203331e+00  -4.4799689e+00   8.5404697e+00   1.2337157e+01
  -2.9335496e+00   9.3239578e-01   2.3613554e+00  -4.4072668e+00   8.5404697e+00   1.2337157e+01
  -1.0892977e+00   1.7326664e-01   2.5000000e+00  -4.3301270e+00   8.5404697e+00   1.2337157e+01
   8.9692141e-01  -6.9434125e-03   2.6361273e+00  -4.2486271e+00   8.5404697e+00   1.2337157e+01
   2.8476847e+00   4.0786324e-01   2.7696003e+00  -4.1628493e+00   8.5404697e+00   1.2337157e+01
   4.5887364e+00   1.3806332e+00   2.9002845e+00  -4.0728798e+00   8.5404697e+00   1.2337157e+01
   5.9645534e+00   2.8244717e+00   3.0280484e+00  -3.9788092e+00   8.5404697e+00   1.2337157e+01
   6.8522381e+00   4.6104051e+00   3.1527633e+00  -3.8807323e+00   8.5404697e+00   1.2337157e+01
   7.1724963e+00   6.5789011e+00   3.2743037e+00  -3.7787479e+00   8.5404697e+00   1.2337157e+01
   6.8967203e+00   8.5541200e+00   3.3925471e+00  -3.6729585e+00   8.5404697e+00   1.2337157e+01
   6.0495443e+00   1.0359621e+01   3.5073744e+00  -3.5634709e+00   8.5404697e+00   1.2337157e+01
   4.7066441e+00   1.1834125e+01   3.6186702e+00  -3.4503951e+00   8.5404697e+00   1.2337157e+01
   2.9879768e+00   1.2845918e+01   3.7263222e+00  -3.3338450e+00   8.5404697e+00   1.2337157e+01
   1.0470660e+00   1.3304620e+01   3.8302222e+00  -3.2139380e+00   8.5404697e+00   1.2337157e+01
  -9.4271256e-01   1.3169256e+01   3.9302655e+00  -3.0907949e+00   8.5404697e+00   1.2337157e+01
  -2.8036179e+00   1.2451918e+01   4.0263513e+00  -2.9645396e+00   8.5404697e+00   1.2337157e+01
  -4.3694209e+00   1.1216684e+01   4.1183829e+00  -2.8352993e+00   8.5404697e+00   1.2337157e+01
  -5.5002531e+00   9.5738939e+00   4.2062677e+00  -2.7032041e+00   8.5404697e+00   1.2337157e+01
  -6.0951005e+00   7.6702924e+00   4.2899171e+00  -2.5683870e+00   8.5404697e+00   1.2337157e+01
  -6.1008272e+00   5.6759230e+00   4.3692469e+00  -2.4309837e+00   8.5404697e+00   1.2337157e+01
  -5.5169217e+00   3.7689367e+00   4.4441772e+00  -2.2911326e+00   8.5404697e+00   1.2337157e+01
  -4.3955425e+00   2.1196791e+00   4.5146327e+00  -2.1489746e+00   8.5404697e+00   1.2337157e+01
  -2.8368591e+00   8.7547326e-01   4.5805423e+00  -2.0046527e+00   8.5404697e+00   1.2337157e+01
  -9.8010394e-01   1.4746051e-01   4.6418397e+00  -1.8583123e+00   8.5404697e+00   1.2337157e+01
   1.0088645e+00   6.7202257e-04   4.6984631e+00  -1.7101007e+00   8.5404697e+00   1.2337157e+01
   2.9523775e+00   4.4821997e-01   4.7503556e+00  -1.5601672e+00   8.5404697e+00   1.2337157e+01
   4.6768270e+00   1.4501262e+00   4.7974649e+00  -1.4086628e+00   8.5404697e+00   1.2337157e+01
   6.0281729e+00   2.9168935e+00   4.8397435e+00  -1.2557399e+00   8.5404697e+00   1.2337157e+01
   6.8857037e+00   4.7174999e+00   4.8771489e+00  -1.1015527e+00   8.5404697e+00   1.2337157e+01
   7.1728185e+00   6.6911025e+00   4.9096435e+00  -9.4625622e-01   8.5404697e+00   1.2337157e+01
   6.8638704e+00   8.6614053e+00   4.9371944e+00  -7.9000698e-01   8.5404697e+00   1.2337157e+01
   5.9864566e+00   1.0452407e+01   4.9597741e+00  -6.3296227e-01   8.5404697e+00   1.2337157e+01
   4.6189540e+00   1.1904123e+01   4.9773596e+00  -4.7528022e-01   8.5404697e+00   1.2337157e+01
   2.8835176e+00   1.2886875e+01   4.9899334e+00  -3.1711960e-01   8.5404697e+00   1.2337157e+01
   9.3516856e-01   1.3312878e+01   4.9974827e+00  -1.5863967e-01   8.5404697e+00   1.2337157e+01

